Impact of Scene-Specific Enhancement Spectra on Matched Filter Greenhouse Gas Retrievals from Imaging Spectroscopy

Matched filter (MF) techniques have been widely used for retrieval of greenhouse gas enhancements (enh.) from imaging spectroscopy datasets. While multiple algorithmic techniques and refinements have been proposed, the greenhouse gas target spectrum used for concentration enh. estimation has remained largely unaltered since the introduction of quantitative MF retrievals. The magnitude of retrieved methane and carbon dioxide enh., and thereby integrated mass enh. (IME) and estimated flux of point-source emitters, is heavily dependent on this target spectrum. Current standard use of molecular absorption coefficients to create unit enh. target spectra does not account for absorption by background concentrations of greenhouse gases, solar and sensor geometry, or atmospheric water vapor absorption. We introduce geometric and atmospheric parameters into the generation of scene-specific (SS) unit enh. spectra to provide target spectra that are compatible with all greenhouse gas retrieval MF techniques. For methane plumes, IME resulting from use of standard, generic enh. spectra varied from -22 to +28.7% compared to SS enh. spectra. Due to differences in spectral shape between the generic and SS enh. spectra, differences in methane plume IME were linked to surface spectral characteristics in addition to geometric and atmospheric parameters. IME differences for carbon dioxide plumes, with generic enh. spectra producing integrated mass enh. -76.1 to -48.1% compared to SS enh. spectra. Fluxes calculated from these integrated enh. would vary by the same %s, assuming equivalent wind conditions. Methane and carbon dioxide IME were most sensitive to changes in solar zenith angle and ground elevation. SS target spectra can improve confidence in greenhouse gas retrievals and flux estimates across collections of scenes with diverse geometric and atmospheric conditions.

==> figures/data/sensitivity_scatter_ch4.csv <==
index,zenith,ground,water,sensor,normalized_sens_zenith,normalized_sens_ground,normalized_sens_water,normalized_sens_sensor
0,28.387218,1.632398687,1.23666,2.816333451,0.5565553458003726,9.50325574473135,1.1329731595161243,0.24496485733182782
3,37.710524,0.04494626,1.76961,8.452838561,0.6749058631215014,10.029886985986582,1.7954466712540715,0.2764068896056703
4,37.710524,0.04494626,1.76961,8.452838561,0.6148833424270144,9.029489733446077,1.8414927089221371,0.33369985311874933
5,37.710524,0.04494626,1.76961,8.452838561,0.7460602813740358,11.059474973381965,1.2038214411927837,0.15666780665867533
6,37.710524,0.04494626,1.76961,8.452838561,0.6325742480864943,9.431608776369444,1.559781373760254,0.31872626522104064
7,21.786715,0.066331916,4.30692,3.170339244,0.493725777660293,10.363514180530817,0.6089965759670318,0.25328868234236696
8,21.786715,0.066331916,4.30692,3.170339244,0.4655931576718413,9.674915692461287,0.7370594134835831,0.3649301348994607
9,21.786715,0.066331916,4.30692,3.170339244,0.4739980262908448,10.382926220772823,0.742021381928582,0.3055136213815175
10,15.332411,0.011119466,5.47161,3.443644896,0.43116694448436815,11.249905890343806,0.5957206243654622,0.2470327735167072
11,32.916242,0.353131316,4.79577,2.484402521,0.6119397251506472,10.655607209376635,0.56329566331583,0.1916477303859064
12,32.916242,0.353131316,4.79577,2.484402521,0.617792633844222,10.797817477408081,0.5967005943066875,0.17586884090643665
13,32.916242,0.353131316,4.79577,2.484402521,0.6065093082477243,10.75053920366127,0.5804456469773105,0.2223774000053135
14,32.916242,0.353131316,4.79577,2.484402521,0.5948952266551937,10.182517386595078,0.3984691325083207,0.30444929680083305
16,39.34137,0.00582665,3.08051,3.370477798,0.6589386434362677,9.608567554074844,1.2515844690244788,0.3085207545828146
17,39.34137,0.00582665,3.08051,3.370477798,0.6304099440503882,8.899766922469315,1.066889319391098,0.373692030136723
22,66.033415,1.090617177,0.800214,8.608585024,1.3511869614878456,9.577983551460138,3.8664772054881196,0.22780769315969085
23,66.033415,1.090617177,0.800214,8.608585024,1.4664365860191353,9.924669728617827,3.4095199785189796,0.18887597860726527
24,66.033415,1.090617177,0.800214,8.608585024,1.443639249954164,9.706191040041622,3.068036897488503,0.19829563641302733
25,66.033415,1.090617177,0.800214,8.608585024,1.3998925284325894,9.457653047733158,2.874132675781664,0.20378503069951281


==> figures/data/sensitivity_scatter_co2.csv <==
index,zenith,ground,water,sensor,normalized_sens_zenith,normalized_sens_ground,normalized_sens_water,normalized_sens_sensor
1,28.387218,1.632398687,1.23666,2.816333451,0.4521783619801556,10.86601615882108,0.9448416494382753,1.7844598957000704
2,28.387218,1.632398687,1.23666,2.816333451,0.46535261136121525,11.127304949257363,0.45367195507522023,1.721332331875395
15,23.420029,0.155032913,3.5221,4.367060251,0.4216673854614337,11.97454186594973,0.14244862800767677,1.2770326174104478
18,17.558022,1.609315396,1.59725,4.429259552,0.3884773702822393,11.48276081516465,0.24119465468716642,1.5712780328587206
19,67.51081,0.023240835,3.94835,8.726953829,1.2373543767430595,12.29711724823777,0.08919470252177132,0.5357785950886034
20,67.51081,0.023240835,3.94835,8.726953829,1.313695469090255,13.110317223741816,0.13297677943473454,0.4736925814555348
21,67.51081,0.023240835,3.94835,8.726953829,1.2015722822458619,12.797346836497486,0.4410473776513073,0.546207774703329


==> figures/spectra/hitran/benchmark_ang20150420t181345_ch4_unit.txt <==
001   346.30 -0.000000000000
002   351.31 -0.000000000000
003   356.32 -0.000000000000
004   361.33 -0.000000000000
005   366.33 -0.000000000000
006   371.34 -0.000000000000
007   376.35 -0.000000000000
008   381.36 -0.000000000000
009   386.37 -0.000000000000
010   391.38 -0.000000000000
011   396.39 -0.000000000000
012   401.39 -0.000000000000
013   406.40 -0.000000000000
014   411.41 -0.000000000000
015   416.42 -0.000000000000
016   421.43 -0.000000000000
017   426.44 -0.000000000000
018   431.45 -0.000000000000
019   436.46 -0.000000000000
020   441.46 -0.000000000000
021   446.47 -0.000000000000
022   451.48 -0.000000000000
023   456.49 -0.000000000000
024   461.50 -0.000000000000
025   466.51 -0.000000000000
026   471.52 -0.000000000000
027   476.52 -0.000000000000
028   481.53 -0.000000000000
029   486.54 -0.000000000000
030   491.55 -0.000000000000
031   496.56 -0.000000000000
032   501.57 -0.000000000000
033   506.58 -0.000000000000
034   511.59 -0.000000000000
035   516.59 -0.000000000000
036   521.60 -0.000000000000
037   526.61 -0.000000000000
038   531.62 -0.000000000000
039   536.63 -0.000000000000
040   541.64 -0.000000000000
041   546.65 -0.000000000000
042   551.66 -0.000000000000
043   556.66 -0.000000000000
044   561.67 -0.000000000000
045   566.68 -0.000000000000
046   571.69 -0.000000000000
047   576.70 -0.000000000000
048   581.71 -0.000000000000
049   586.72 -0.000000000000
050   591.72 -0.000000000000
051   596.73 -0.000000000000
052   601.74 -0.000000000000
053   606.75 -0.000000000000
054   611.76 -0.000000000000
055   616.77 -0.000000000000
056   621.78 -0.000000000000
057   626.79 -0.000000000000
058   631.79 -0.000000000000
059   636.80 -0.000000000000
060   641.81 -0.000000000000
061   646.82 -0.000000000000
062   651.83 -0.000000000000
063   656.84 -0.000000000000
064   661.85 -0.000000000000
065   666.85 -0.000000000000
066   671.86 -0.000000000000
067   676.87 -0.000000000000
068   681.88 -0.000000000000
069   686.89 -0.000000000000
070   691.90 -0.000000000000
071   696.91 -0.000000000000
072   701.92 -0.000000000000
073   706.92 -0.000000000000
074   711.93 -0.000000000000
075   716.94 -0.000000000000
076   721.95 -0.000000000000
077   726.96 -0.000000000000
078   731.97 -0.000000000000
079   736.98 -0.000000000000
080   741.98 -0.000000000000
081   746.99 -0.000000000000
082   752.00 -0.000000000000
083   757.01 -0.000000000000
084   762.02 -0.000000000000
085   767.03 -0.000000000000
086   772.04 -0.000000000000
087   777.05 -0.000000000000
088   782.05 -0.000000000000
089   787.06 -0.000000000000
090   792.07 -0.000000000000
091   797.08 -0.000000000000
092   802.09 -0.000000000000
093   807.10 -0.000000000000
094   812.11 -0.000000000000
095   817.11 -0.000000000000
096   822.12 -0.000000000000
097   827.13 -0.000000000000
098   832.14 -0.000000000000
099   837.15 -0.000000000000
100   842.16 -0.000000000000
101   847.17 -0.000000000000
102   852.18 -0.000000000000
103   857.18 -0.000000000000
104   862.19 -0.000000000000
105   867.20 -0.000000000000
106   872.21 -0.000000000000
107   877.22 -0.000000000000
108   882.23 -0.000000000000
109   887.24 -0.000000000000
110   892.24 -0.000000000000
111   897.25 -0.000000000000
112   902.26 -0.000000000000
113   907.27 -0.000000000000
114   912.28 -0.000000000000
115   917.29 -0.000000000000
116   922.30 -0.000000000000
117   927.31 -0.000000000000
118   932.31 -0.000000000000
119   937.32 -0.000000000000
120   942.33 -0.000000000000
121   947.34 -0.000000000000
122   952.35 -0.000000000000
123   957.36 -0.000000000000
124   962.37 -0.000000000000
125   967.37 -0.000000000000
126   972.38 -0.000000000000
127   977.39 -0.000000000000
128   982.40 -0.000000000000
129   987.41 -0.000000000000
130   992.42 -0.000000000000
131   997.43 -0.000000000000
132  1002.44 -0.000000000000
133  1007.44 -0.000000000000
134  1012.45 -0.000000000000
135  1017.46 -0.000000000000
136  1022.47 -0.000000000000
137  1027.48 -0.000000000000
138  1032.49 -0.000000000000
139  1037.50 -0.000000000000
140  1042.50 -0.000000000000
141  1047.51 -0.000000000000
142  1052.52 -0.000000000000
143  1057.53 -0.000000000000
144  1062.54 -0.000000000000
145  1067.55 -0.000000000000
146  1072.56 -0.000000000000
147  1077.57 -0.000000000000
148  1082.57 -0.000000000000
149  1087.58 -0.000000000000
150  1092.59 -0.000000000000
151  1097.60 -0.000000000000
152  1102.61 -0.000000000000
153  1107.62 -0.000000000000
154  1112.63 -0.000000000000
155  1117.63 -0.000000000000
156  1122.64 -0.000000000000
157  1127.65 -0.000000000000
158  1132.66 -0.000000000000
159  1137.67 -0.000000000000
160  1142.68 -0.000000000000
161  1147.69 -0.000000000000
162  1152.70 -0.000000000000
163  1157.70 -0.000000000000
164  1162.71 -0.000000000000
165  1167.72 -0.000000000000
166  1172.73 -0.000000000000
167  1177.74 -0.000000000000
168  1182.75 -0.000000000000
169  1187.76 -0.000000000000
170  1192.76 -0.000000000000
171  1197.77 -0.000000000000
172  1202.78 -0.000000000000
173  1207.79 -0.000000000000
174  1212.80 -0.000000000000
175  1217.81 -0.000000000000
176  1222.82 -0.000000000000
177  1227.83 -0.000000000000
178  1232.83 -0.000000000000
179  1237.84 -0.000000000000
180  1242.85 -0.000040215469
181  1247.86 -0.000022793610
182  1252.87 -0.000001637867
183  1257.88 -0.000000682394
184  1262.89 -0.000011894631
185  1267.89 -0.000017411325
186  1272.90 -0.000015171920
187  1277.91 -0.000010606830
188  1282.92 -0.000009925076
189  1287.93 -0.000017537734
190  1292.94 -0.000048316734
191  1297.95 -0.000155617150
192  1302.96 -0.000572009298
193  1307.96 -0.001907187872
194  1312.97 -0.004842892786
195  1317.98 -0.008359771339
196  1322.99 -0.008456124785
197  1328.00 -0.013376582346
198  1333.01 -0.022362597354
199  1338.02 -0.013126016221
200  1343.02 -0.018556609192
201  1348.03 -0.017325800138
202  1353.04 -0.016787858993
203  1358.05 -0.020074268487
204  1363.06 -0.017362223138
205  1368.07 -0.016968297394
206  1373.08 -0.020098216555
207  1378.09 -0.022080188998
208  1383.09 -0.024456647444
209  1388.10 -0.023478382723
210  1393.11 -0.019381374713
211  1398.12 -0.020469090005
212  1403.13 -0.020532208640
213  1408.14 -0.020549296799
214  1413.15 -0.014487120467
215  1418.15 -0.011445413449
216  1423.16 -0.008765638692
217  1428.17 -0.007755605337
218  1433.18 -0.005462879329
219  1438.19 -0.003810489587
220  1443.20 -0.002808857317
221  1448.21 -0.002125650231
222  1453.22 -0.001633190421
223  1458.22 -0.001268107238
224  1463.23 -0.000971783144
225  1468.24 -0.001311956378
226  1473.25 -0.001638319893
227  1478.26 -0.001427089961
228  1483.27 -0.000944035999
229  1488.28 -0.000593690363
230  1493.29 -0.000382669462
231  1498.29 -0.000269567462
232  1503.30 -0.000208159594
233  1508.31 -0.000191391832
234  1513.32 -0.000152750055
235  1518.33 -0.000112336472
236  1523.34 -0.000079862937
237  1528.35 -0.000059313361
238  1533.35 -0.000043657184
239  1538.36 -0.000037205908
240  1543.37 -0.000030135530
241  1548.38 -0.000020298914
242  1553.39 -0.000023147177
243  1558.40 -0.000024533185
244  1563.41 -0.000030703643
245  1568.42 -0.000023822225
246  1573.42 -0.000015723839
247  1578.43 -0.000013340176
248  1583.44 -0.000016802519
249  1588.45 -0.000031337085
250  1593.46 -0.000075710195
251  1598.47 -0.000200918101
252  1603.48 -0.000527675782
253  1608.48 -0.001371953650
254  1613.49 -0.003256818088
255  1618.50 -0.007628993115
256  1623.51 -0.016490547612
257  1628.52 -0.035324455046
258  1633.53 -0.062935864363
259  1638.54 -0.095530153015
260  1643.55 -0.121589550006
261  1648.55 -0.123386400295
262  1653.56 -0.092868365723
263  1658.57 -0.042355525089
264  1663.58 -0.159170565013
265  1668.59 -0.172572379961
266  1673.60 -0.043310943729
267  1678.61 -0.050177151732
268  1683.61 -0.062220259240
269  1688.62 -0.058509384590
270  1693.63 -0.058495527299
271  1698.64 -0.061168479426
272  1703.65 -0.078595365103
273  1708.66 -0.072811338342
274  1713.67 -0.035575653290
275  1718.68 -0.028468667450
276  1723.68 -0.058511232791
277  1728.69 -0.065533081316
278  1733.70 -0.046291579442
279  1738.71 -0.034359052293
280  1743.72 -0.025388290722
281  1748.73 -0.020546603567
282  1753.74 -0.016539206843
283  1758.74 -0.016258711481
284  1763.75 -0.022037081192
285  1768.76 -0.028776119837
286  1773.77 -0.037452128590
287  1778.78 -0.026301772112
288  1783.79 -0.021938645862
289  1788.80 -0.046814036937
290  1793.81 -0.046206732081
291  1798.81 -0.019297164622
292  1803.82 -0.013357250801
293  1808.83 -0.014914597382
294  1813.84 -0.014719094486
295  1818.85 -0.014222646467
296  1823.86 -0.011980147413
297  1828.87 -0.009581179060
298  1833.87 -0.008233661904
299  1838.88 -0.007362480185
300  1843.89 -0.005337728478
301  1848.90 -0.004529546970
302  1853.91 -0.003573633491
303  1858.92 -0.003112858608
304  1863.93 -0.002357501081
305  1868.94 -0.001594739244
306  1873.94 -0.001189765697
307  1878.95 -0.000825911617
308  1883.96 -0.000705021679
309  1888.97 -0.000607831219
310  1893.98 -0.000577888912
311  1898.99 -0.000647210781
312  1904.00 -0.000742541055
313  1909.00 -0.000958330065
314  1914.01 -0.001115437737
315  1919.02 -0.001299471143
316  1924.03 -0.001280344821
317  1929.04 -0.000735016031
318  1934.05 -0.000577202433
319  1939.06 -0.000450790198
320  1944.07 -0.000580313456
321  1949.07 -0.000795647106
322  1954.08 -0.000409472346
323  1959.09 -0.000368192156
324  1964.10 -0.000435029875
325  1969.11 -0.000342890644
326  1974.12 -0.000234045641
327  1979.13 -0.000246351911
328  1984.13 -0.000240063001
329  1989.14 -0.000257697451
330  1994.15 -0.000145200607
331  1999.16 -0.000211151270
332  2004.17 -0.000094562528
333  2009.18 -0.000093422152
334  2014.19 -0.000116756815
335  2019.20 -0.000086385070
336  2024.20 -0.000058839255
337  2029.21 -0.000049537746
338  2034.22 -0.000039234348
339  2039.23 -0.000023216901
340  2044.24 -0.000025134362
341  2049.25 -0.000021175705
342  2054.26 -0.000017459767
343  2059.26 -0.000013556805
344  2064.27 -0.000015752032
345  2069.28 -0.000019456651
346  2074.29 -0.000026085851
347  2079.30 -0.000032218238
348  2084.31 -0.000035703049
349  2089.32 -0.000040972518
350  2094.33 -0.000051616506
351  2099.33 -0.000075026698
352  2104.34 -0.000112911331
353  2109.35 -0.000208825604
354  2114.36 -0.000405184211
355  2119.37 -0.000832854569
356  2124.38 -0.001679549560
357  2129.39 -0.002964073120
358  2134.39 -0.005642637527
359  2139.40 -0.008738367596
360  2144.41 -0.013842580015
361  2149.42 -0.022071388400
362  2154.43 -0.030045923968
363  2159.44 -0.041121261257
364  2164.45 -0.045307140229
365  2169.46 -0.050057189824
366  2174.46 -0.049144934113
367  2179.47 -0.044732395232
368  2184.48 -0.026802724491
369  2189.49 -0.018572842454
370  2194.50 -0.061097814152
371  2199.51 -0.353654027573
372  2204.52 -0.257510877819
373  2209.52 -0.056464878897
374  2214.53 -0.068726579405
375  2219.54 -0.112805528913
376  2224.55 -0.134080768317
377  2229.56 -0.198697186115
378  2234.57 -0.256880747948
379  2239.58 -0.281079209388
380  2244.59 -0.366815265508
381  2249.59 -0.369687646266
382  2254.60 -0.419692229292
383  2259.61 -0.482936325777
384  2264.62 -0.534762180614
385  2269.63 -0.492264896558
386  2274.64 -0.572385306862
387  2279.65 -0.531564996290
388  2284.65 -0.603156346837
389  2289.66 -0.615917226609
390  2294.67 -0.702864547318
391  2299.68 -0.753768854577
392  2304.69 -0.633431267530
393  2309.70 -0.290977243176
394  2314.71 -0.689219767248
395  2319.72 -1.073680222428
396  2324.72 -0.430051371331
397  2329.73 -0.431813620450
398  2334.74 -0.530265477686
399  2339.75 -0.837818239675
400  2344.76 -0.939763986490
401  2349.77 -1.111543367483
402  2354.78 -0.985136844768
403  2359.78 -0.734318081680
404  2364.79 -0.557296352583
405  2369.80 -1.771882900467
406  2374.81 -1.182703033787
407  2379.82 -0.531204113538
408  2384.83 -0.545187442541
409  2389.84 -0.543952998836
410  2394.85 -0.552315152800
411  2399.85 -0.386650942564
412  2404.86 -0.353814407149
413  2409.87 -0.219863369399
414  2414.88 -0.146775854993
415  2419.89 -0.146340829756
416  2424.90 -0.184235831061
417  2429.91 -0.123250300360
418  2434.91 -0.105862620060
419  2439.92 -0.083322242684
420  2444.93 -0.067609926594
421  2449.94 -0.061981161163
422  2454.95 -0.045984851959
423  2459.96 -0.037312323293
424  2464.97 -0.027225835394
425  2469.98 -0.023828043322
426  2474.98 -0.014764329514
427  2479.99 -0.014208974156
428  2485.00 -0.013755582645
429  2490.01 -0.013273302373
430  2495.02 -0.010488111833
431  2500.03 -0.011375014272
432  2505.04 -0.009195483692


==> figures/spectra/hitran/benchmark_ang20150420t181345_co2_unit.txt <==
001   346.30 -0.000000000000
002   351.31 -0.000000000000
003   356.32 -0.000000000000
004   361.33 -0.000000000000
005   366.33 -0.000000000000
006   371.34 -0.000000000000
007   376.35 -0.000000000000
008   381.36 -0.000000000000
009   386.37 -0.000000000000
010   391.38 -0.000000000000
011   396.39 -0.000000000000
012   401.39 -0.000000000000
013   406.40 -0.000000000000
014   411.41 -0.000000000000
015   416.42 -0.000000000000
016   421.43 -0.000000000000
017   426.44 -0.000000000000
018   431.45 -0.000000000000
019   436.46 -0.000000000000
020   441.46 -0.000000000000
021   446.47 -0.000000000000
022   451.48 -0.000000000000
023   456.49 -0.000000000000
024   461.50 -0.000000000000
025   466.51 -0.000000000000
026   471.52 -0.000000000000
027   476.52 -0.000000000000
028   481.53 -0.000000000000
029   486.54 -0.000000000000
030   491.55 -0.000000000000
031   496.56 -0.000000000000
032   501.57 -0.000000000000
033   506.58 -0.000000000000
034   511.59 -0.000000000000
035   516.59 -0.000000000000
036   521.60 -0.000000000000
037   526.61 -0.000000000000
038   531.62 -0.000000000000
039   536.63 -0.000000000000
040   541.64 -0.000000000000
041   546.65 -0.000000000000
042   551.66 -0.000000000000
043   556.66 -0.000000000000
044   561.67 -0.000000000000
045   566.68 -0.000000000000
046   571.69 -0.000000000000
047   576.70 -0.000000000000
048   581.71 -0.000000000000
049   586.72 -0.000000000000
050   591.72 -0.000000000000
051   596.73 -0.000000000000
052   601.74 -0.000000000000
053   606.75 -0.000000000000
054   611.76 -0.000000000000
055   616.77 -0.000000000000
056   621.78 -0.000000000000
057   626.79 -0.000000000000
058   631.79 -0.000000000000
059   636.80 -0.000000000000
060   641.81 -0.000000000000
061   646.82 -0.000000000000
062   651.83 -0.000000000000
063   656.84 -0.000000000000
064   661.85 -0.000000000000
065   666.85 -0.000000000000
066   671.86 -0.000000000000
067   676.87 -0.000000000000
068   681.88 -0.000000000000
069   686.89 -0.000000000000
070   691.90 -0.000000000000
071   696.91 -0.000000000000
072   701.92 -0.000000000000
073   706.92 -0.000000000000
074   711.93 -0.000000000000
075   716.94 -0.000000000000
076   721.95 -0.000000000000
077   726.96 -0.000000000000
078   731.97 -0.000000000000
079   736.98 -0.000000000000
080   741.98 -0.000000000000
081   746.99 -0.000000000000
082   752.00 -0.000000000000
083   757.01 -0.000000000000
084   762.02 -0.000000000000
085   767.03 -0.000000000000
086   772.04 -0.000000000000
087   777.05 -0.000000000000
088   782.05 -0.000000000000
089   787.06 -0.000000000000
090   792.07 -0.000000000000
091   797.08 -0.000000000000
092   802.09 -0.000000000000
093   807.10 -0.000000000000
094   812.11 -0.000000000000
095   817.11 -0.000000000000
096   822.12 -0.000000000000
097   827.13 -0.000000000000
098   832.14 -0.000000000000
099   837.15 -0.000000000000
100   842.16 -0.000000000000
101   847.17 -0.000000000000
102   852.18 -0.000000000000
103   857.18 -0.000000000000
104   862.19 -0.000000000000
105   867.20 -0.000000000000
106   872.21 -0.000000000000
107   877.22 -0.000000000000
108   882.23 -0.000000000000
109   887.24 -0.000000000000
110   892.24 -0.000000000000
111   897.25 -0.000000000000
112   902.26 -0.000000000000
113   907.27 -0.000000000000
114   912.28 -0.000000000000
115   917.29 -0.000000000000
116   922.30 -0.000000000000
117   927.31 -0.000000000000
118   932.31 -0.000000000000
119   937.32 -0.000000000000
120   942.33 -0.000000000000
121   947.34 -0.000000000000
122   952.35 -0.000000000000
123   957.36 -0.000000000000
124   962.37 -0.000000000000
125   967.37 -0.000000000000
126   972.38 -0.000000000000
127   977.39 -0.000000000000
128   982.40 -0.000000000000
129   987.41 -0.000000000000
130   992.42 -0.000000000000
131   997.43 -0.000000000000
132  1002.44 -0.000000000000
133  1007.44 -0.000000000000
134  1012.45 -0.000000000000
135  1017.46 -0.000000000000
136  1022.47 -0.000000000000
137  1027.48 -0.000000000000
138  1032.49 -0.000000000000
139  1037.50 -0.000000000000
140  1042.50 -0.000000000000
141  1047.51 -0.000000000000
142  1052.52 -0.000000000000
143  1057.53 -0.000000000000
144  1062.54 -0.000000000000
145  1067.55 -0.000000000000
146  1072.56 -0.000000000000
147  1077.57 -0.000000000000
148  1082.57 -0.000000000000
149  1087.58 -0.000000000000
150  1092.59 -0.000000000000
151  1097.60 -0.000000000000
152  1102.61 -0.000000000000
153  1107.62 -0.000000000000
154  1112.63 -0.000000000000
155  1117.63 -0.000000000000
156  1122.64 -0.000000000000
157  1127.65 -0.000000000000
158  1132.66 -0.000000000000
159  1137.67 -0.000000000000
160  1142.68 -0.000000000000
161  1147.69 -0.000000000000
162  1152.70 -0.000000000000
163  1157.70 -0.000000000000
164  1162.71 -0.000000000000
165  1167.72 -0.000000000000
166  1172.73 -0.000000000000
167  1177.74 -0.000000000000
168  1182.75 -0.000000000000
169  1187.76 -0.000000000000
170  1192.76 -0.000000000000
171  1197.77 -0.000000000000
172  1202.78 -0.000000000000
173  1207.79 -0.000000000000
174  1212.80 -0.000000000000
175  1217.81 -0.000000000000
176  1222.82 -0.000000000000
177  1227.83 -0.000000000000
178  1232.83 -0.000000000000
179  1237.84 -0.000000000000
180  1242.85 -0.000001950575
181  1247.86 -0.000000651329
182  1252.87 -0.000001237758
183  1257.88 -0.000001250059
184  1262.89 -0.000001464054
185  1267.89 -0.000000798427
186  1272.90 -0.000000077727
187  1277.91 -0.000000034073
188  1282.92 -0.000000687026
189  1287.93 -0.000008370352
190  1292.94 -0.000014203992
191  1297.95 -0.000006965434
192  1302.96 -0.000000644034
193  1307.96 -0.000002180061
194  1312.97 -0.000036670427
195  1317.98 -0.000047787851
196  1322.99 -0.000021216242
197  1328.00 -0.000002114074
198  1333.01 -0.000004274944
199  1338.02 -0.000019568194
200  1343.02 -0.000017438874
201  1348.03 -0.000006369293
202  1353.04 -0.000001621835
203  1358.05 -0.000000466140
204  1363.06 -0.000000323817
205  1368.07 -0.000001062542
206  1373.08 -0.000001272322
207  1378.09 -0.000000833141
208  1383.09 -0.000000274150
209  1388.10 -0.000000207779
210  1393.11 -0.000000124413
211  1398.12 -0.000000065916
212  1403.13 -0.000000022373
213  1408.14 -0.000000007029
214  1413.15 -0.000000015801
215  1418.15 -0.000000021717
216  1423.16 -0.000020423587
217  1428.17 -0.002386526380
218  1433.18 -0.007737138436
219  1438.19 -0.005565135228
220  1443.20 -0.002228109410
221  1448.21 -0.000578239940
222  1453.22 -0.000120697005
223  1458.22 -0.000022486834
224  1463.23 -0.000004090204
225  1468.24 -0.000021654434
226  1473.25 -0.000085565165
227  1478.26 -0.000064607749
228  1483.27 -0.000031455391
229  1488.28 -0.000010783515
230  1493.29 -0.000016772249
231  1498.29 -0.000020300984
232  1503.30 -0.000003705249
233  1508.31 -0.000000491538
234  1513.32 -0.000000372547
235  1518.33 -0.000001989890
236  1523.34 -0.000021630291
237  1528.35 -0.000074431104
238  1533.35 -0.000239503531
239  1538.36 -0.000214318837
240  1543.37 -0.000152562712
241  1548.38 -0.000025501717
242  1553.39 -0.000002265189
243  1558.40 -0.000002589000
244  1563.41 -0.000056579187
245  1568.42 -0.001199378724
246  1573.42 -0.002309738521
247  1578.43 -0.001905825365
248  1583.44 -0.000861251612
249  1588.45 -0.000112165098
250  1593.46 -0.000062110613
251  1598.47 -0.001110242816
252  1603.48 -0.002232234310
253  1608.48 -0.001950855161
254  1613.49 -0.001150401803
255  1618.50 -0.000303474918
256  1623.51 -0.000076580047
257  1628.52 -0.000035092836
258  1633.53 -0.000032736284
259  1638.54 -0.000147973906
260  1643.55 -0.000213543230
261  1648.55 -0.000187985421
262  1653.56 -0.000124715774
263  1658.57 -0.000042133473
264  1663.58 -0.000027839019
265  1668.59 -0.000018793204
266  1673.60 -0.000008604236
267  1678.61 -0.000004446955
268  1683.61 -0.000002906442
269  1688.62 -0.000001246862
270  1693.63 -0.000000483558
271  1698.64 -0.000000810066
272  1703.65 -0.000002444251
273  1708.66 -0.000001814608
274  1713.67 -0.000001710942
275  1718.68 -0.000000668141
276  1723.68 -0.000000228773
277  1728.69 -0.000000113321
278  1733.70 -0.000000042169
279  1738.71 -0.000000014391
280  1743.72 -0.000000005852
281  1748.73 -0.000000299220
282  1753.74 -0.000004071925
283  1758.74 -0.000003640869
284  1763.75 -0.000003163306
285  1768.76 -0.000001871235
286  1773.77 -0.000000726093
287  1778.78 -0.000000252879
288  1783.79 -0.000002045615
289  1788.80 -0.000003848575
290  1793.81 -0.000002432109
291  1798.81 -0.000001969669
292  1803.82 -0.000001229326
293  1808.83 -0.000000778552
294  1813.84 -0.000000501213
295  1818.85 -0.000000350750
296  1823.86 -0.000000181877
297  1828.87 -0.000000069362
298  1833.87 -0.000000035939
299  1838.88 -0.000000021704
300  1843.89 -0.000000047165
301  1848.90 -0.000000033187
302  1853.91 -0.000000035865
303  1858.92 -0.000000055748
304  1863.93 -0.000000599785
305  1868.94 -0.000012741000
306  1873.94 -0.000123815991
307  1878.95 -0.000305024293
308  1883.96 -0.000358032373
309  1888.97 -0.000121245592
310  1893.98 -0.000053019855
311  1898.99 -0.000022996445
312  1904.00 -0.000018091265
313  1909.00 -0.000021536000
314  1914.01 -0.000014134484
315  1919.02 -0.000010533320
316  1924.03 -0.000010745297
317  1929.04 -0.000010171508
318  1934.05 -0.000103064378
319  1939.06 -0.001116003549
320  1944.07 -0.005844576718
321  1949.07 -0.020203106399
322  1954.08 -0.061068146338
323  1959.09 -0.051195893615
324  1964.10 -0.047010549157
325  1969.11 -0.041664849859
326  1974.12 -0.014501454331
327  1979.13 -0.002870204378
328  1984.13 -0.000556164008
329  1989.14 -0.000521366575
330  1994.15 -0.010775733728
331  1999.16 -0.110190535509
332  2004.17 -0.210082768258
333  2009.18 -0.126482935857
334  2014.19 -0.159273623182
335  2019.20 -0.112090291780
336  2024.20 -0.041630203789
337  2029.21 -0.011035191896
338  2034.22 -0.003562761877
339  2039.23 -0.002601237276
340  2044.24 -0.004776742075
341  2049.25 -0.022254700155
342  2054.26 -0.043031954350
343  2059.26 -0.025449658772
344  2064.27 -0.031317726001
345  2069.28 -0.030286029865
346  2074.29 -0.015178394884
347  2079.30 -0.005250976745
348  2084.31 -0.003921889220
349  2089.32 -0.003206926648
350  2094.33 -0.001707177309
351  2099.33 -0.000780126344
352  2104.34 -0.000391820551
353  2109.35 -0.000253776500
354  2114.36 -0.000212436260
355  2119.37 -0.000113207127
356  2124.38 -0.000044296353
357  2129.39 -0.000030545154
358  2134.39 -0.000020201033
359  2139.40 -0.000015865488
360  2144.41 -0.000043949094
361  2149.42 -0.000110704685
362  2154.43 -0.000063213336
363  2159.44 -0.000074207066
364  2164.45 -0.000079610033
365  2169.46 -0.000053554248
366  2174.46 -0.000026899311
367  2179.47 -0.000011196853
368  2184.48 -0.000005945663
369  2189.49 -0.000007094782
370  2194.50 -0.000005284808
371  2199.51 -0.000002349999
372  2204.52 -0.000000920452
373  2209.52 -0.000001702442
374  2214.53 -0.000001559988
375  2219.54 -0.000001072984
376  2224.55 -0.000001293476
377  2229.56 -0.000000852957
378  2234.57 -0.000000489799
379  2239.58 -0.000000352310
380  2244.59 -0.000000589814
381  2249.59 -0.000001133256
382  2254.60 -0.000001276310
383  2259.61 -0.000000704455
384  2264.62 -0.000000362688
385  2269.63 -0.000000265168
386  2274.64 -0.000000578917
387  2279.65 -0.000000542325
388  2284.65 -0.000000278417
389  2289.66 -0.000000134264
390  2294.67 -0.000000101918
391  2299.68 -0.000000052885
392  2304.69 -0.000000043068
393  2309.70 -0.000000056211
394  2314.71 -0.000000039324
395  2319.72 -0.000000015090
396  2324.72 -0.000000004490
397  2329.73 -0.000000002073
398  2334.74 -0.000000002994
399  2339.75 -0.000000003043
400  2344.76 -0.000000003235
401  2349.77 -0.000000004007
402  2354.78 -0.000000007401
403  2359.78 -0.000000017501
404  2364.79 -0.000000032621
405  2369.80 -0.000000036819
406  2374.81 -0.000000037592
407  2379.82 -0.000000076209
408  2384.83 -0.000000140061
409  2389.84 -0.000000215879
410  2394.85 -0.000000184350
411  2399.85 -0.000000106753
412  2404.86 -0.000000199058
413  2409.87 -0.000000174250
414  2414.88 -0.000000068881
415  2419.89 -0.000000012917
416  2424.90 -0.000000000998
417  2429.91 -0.000000000180
418  2434.91 -0.000000003148
419  2439.92 -0.000000004397
420  2444.93 -0.000000001095
421  2449.94 -0.000000002352
422  2454.95 -0.000000010047
423  2459.96 -0.000000041188
424  2464.97 -0.000000581777
425  2469.98 -0.000001733581
426  2474.98 -0.000001524437
427  2479.99 -0.000017275571
428  2485.00 -0.000068042103
429  2490.01 -0.000038733233
430  2495.02 -0.000012633415
431  2500.03 -0.000016201951
432  2505.04 -0.000013732381


==> figures/spectra/hitran/benchmark_ang20160211t075004_ch4_unit.txt <==
001   376.44 -0.000000000000
002   381.45 -0.000000000000
003   386.46 -0.000000000000
004   391.47 -0.000000000000
005   396.47 -0.000000000000
006   401.48 -0.000000000000
007   406.49 -0.000000000000
008   411.50 -0.000000000000
009   416.51 -0.000000000000
010   421.52 -0.000000000000
011   426.53 -0.000000000000
012   431.54 -0.000000000000
013   436.54 -0.000000000000
014   441.55 -0.000000000000
015   446.56 -0.000000000000
016   451.57 -0.000000000000
017   456.58 -0.000000000000
018   461.59 -0.000000000000
019   466.60 -0.000000000000
020   471.60 -0.000000000000
021   476.61 -0.000000000000
022   481.62 -0.000000000000
023   486.63 -0.000000000000
024   491.64 -0.000000000000
025   496.65 -0.000000000000
026   501.66 -0.000000000000
027   506.67 -0.000000000000
028   511.67 -0.000000000000
029   516.68 -0.000000000000
030   521.69 -0.000000000000
031   526.70 -0.000000000000
032   531.71 -0.000000000000
033   536.72 -0.000000000000
034   541.73 -0.000000000000
035   546.73 -0.000000000000
036   551.74 -0.000000000000
037   556.75 -0.000000000000
038   561.76 -0.000000000000
039   566.77 -0.000000000000
040   571.78 -0.000000000000
041   576.79 -0.000000000000
042   581.80 -0.000000000000
043   586.80 -0.000000000000
044   591.81 -0.000000000000
045   596.82 -0.000000000000
046   601.83 -0.000000000000
047   606.84 -0.000000000000
048   611.85 -0.000000000000
049   616.86 -0.000000000000
050   621.86 -0.000000000000
051   626.87 -0.000000000000
052   631.88 -0.000000000000
053   636.89 -0.000000000000
054   641.90 -0.000000000000
055   646.91 -0.000000000000
056   651.92 -0.000000000000
057   656.93 -0.000000000000
058   661.93 -0.000000000000
059   666.94 -0.000000000000
060   671.95 -0.000000000000
061   676.96 -0.000000000000
062   681.97 -0.000000000000
063   686.98 -0.000000000000
064   691.99 -0.000000000000
065   696.99 -0.000000000000
066   702.00 -0.000000000000
067   707.01 -0.000000000000
068   712.02 -0.000000000000
069   717.03 -0.000000000000
070   722.04 -0.000000000000
071   727.05 -0.000000000000
072   732.06 -0.000000000000
073   737.06 -0.000000000000
074   742.07 -0.000000000000
075   747.08 -0.000000000000
076   752.09 -0.000000000000
077   757.10 -0.000000000000
078   762.11 -0.000000000000
079   767.12 -0.000000000000
080   772.12 -0.000000000000
081   777.13 -0.000000000000
082   782.14 -0.000000000000
083   787.15 -0.000000000000
084   792.16 -0.000000000000
085   797.17 -0.000000000000
086   802.18 -0.000000000000
087   807.19 -0.000000000000
088   812.19 -0.000000000000
089   817.20 -0.000000000000
090   822.21 -0.000000000000
091   827.22 -0.000000000000
092   832.23 -0.000000000000
093   837.24 -0.000000000000
094   842.25 -0.000000000000
095   847.25 -0.000000000000
096   852.26 -0.000000000000
097   857.27 -0.000000000000
098   862.28 -0.000000000000
099   867.29 -0.000000000000
100   872.30 -0.000000000000
101   877.31 -0.000000000000
102   882.32 -0.000000000000
103   887.32 -0.000000000000
104   892.33 -0.000000000000
105   897.34 -0.000000000000
106   902.35 -0.000000000000
107   907.36 -0.000000000000
108   912.37 -0.000000000000
109   917.38 -0.000000000000
110   922.39 -0.000000000000
111   927.39 -0.000000000000
112   932.40 -0.000000000000
113   937.41 -0.000000000000
114   942.42 -0.000000000000
115   947.43 -0.000000000000
116   952.44 -0.000000000000
117   957.45 -0.000000000000
118   962.45 -0.000000000000
119   967.46 -0.000000000000
120   972.47 -0.000000000000
121   977.48 -0.000000000000
122   982.49 -0.000000000000
123   987.50 -0.000000000000
124   992.51 -0.000000000000
125   997.52 -0.000000000000
126  1002.52 -0.000000000000
127  1007.53 -0.000000000000
128  1012.54 -0.000000000000
129  1017.55 -0.000000000000
130  1022.56 -0.000000000000
131  1027.57 -0.000000000000
132  1032.58 -0.000000000000
133  1037.58 -0.000000000000
134  1042.59 -0.000000000000
135  1047.60 -0.000000000000
136  1052.61 -0.000000000000
137  1057.62 -0.000000000000
138  1062.63 -0.000000000000
139  1067.64 -0.000000000000
140  1072.65 -0.000000000000
141  1077.65 -0.000000000000
142  1082.66 -0.000000000000
143  1087.67 -0.000000000000
144  1092.68 -0.000000000000
145  1097.69 -0.000000000000
146  1102.70 -0.000000000000
147  1107.71 -0.000000000000
148  1112.71 -0.000000000000
149  1117.72 -0.000000000000
150  1122.73 -0.000000000000
151  1127.74 -0.000000000000
152  1132.75 -0.000000000000
153  1137.76 -0.000000000000
154  1142.77 -0.000000000000
155  1147.78 -0.000000000000
156  1152.78 -0.000000000000
157  1157.79 -0.000000000000
158  1162.80 -0.000000000000
159  1167.81 -0.000000000000
160  1172.82 -0.000000000000
161  1177.83 -0.000000000000
162  1182.84 -0.000000000000
163  1187.84 -0.000000000000
164  1192.85 -0.000000000000
165  1197.86 -0.000000000000
166  1202.87 -0.000000000000
167  1207.88 -0.000000000000
168  1212.89 -0.000000000000
169  1217.90 -0.000000000000
170  1222.91 -0.000000000000
171  1227.91 -0.000000000000
172  1232.92 -0.000000000000
173  1237.93 -0.000000000000
174  1242.94 -0.000000000000
175  1247.95 -0.000000000000
176  1252.96 -0.000000000000
177  1257.97 -0.000000000000
178  1262.97 -0.000000000000
179  1267.98 -0.000000000000
180  1272.99 -0.000015114769
181  1278.00 -0.000010541146
182  1283.01 -0.000009977136
183  1288.02 -0.000017803309
184  1293.03 -0.000049328668
185  1298.04 -0.000159254882
186  1303.04 -0.000584676997
187  1308.05 -0.001943437696
188  1313.06 -0.004906044437
189  1318.07 -0.008393383672
190  1323.08 -0.008434591204
191  1328.09 -0.013737742280
192  1333.10 -0.022042525386
193  1338.10 -0.013201994930
194  1343.11 -0.018596134828
195  1348.12 -0.017273448006
196  1353.13 -0.016853200139
197  1358.14 -0.020027160426
198  1363.15 -0.017363363089
199  1368.16 -0.016992722781
200  1373.17 -0.020131311529
201  1378.17 -0.022135670336
202  1383.18 -0.024457976548
203  1388.19 -0.023451466589
204  1393.20 -0.019287042823
205  1398.21 -0.020559295941
206  1403.22 -0.020475319509
207  1408.23 -0.020546844554
208  1413.23 -0.014379680239
209  1418.24 -0.011401731239
210  1423.25 -0.008741033652
211  1428.26 -0.007728891859
212  1433.27 -0.005421773248
213  1438.28 -0.003788266511
214  1443.29 -0.002795097500
215  1448.30 -0.002111922768
216  1453.30 -0.001627708257
217  1458.31 -0.001262095400
218  1463.32 -0.000969777356
219  1468.33 -0.001326402473
220  1473.34 -0.001629549383
221  1478.35 -0.001427096936
222  1483.36 -0.000933945045
223  1488.36 -0.000589358930
224  1493.37 -0.000380795130
225  1498.38 -0.000267235948
226  1503.39 -0.000208199195
227  1508.40 -0.000190486233
228  1513.41 -0.000152142432
229  1518.42 -0.000111670012
230  1523.43 -0.000079356306
231  1528.43 -0.000059073676
232  1533.44 -0.000043465514
233  1538.45 -0.000037098291
234  1543.46 -0.000029989410
235  1548.47 -0.000020166835
236  1553.48 -0.000023260847
237  1558.49 -0.000024621691
238  1563.49 -0.000030658473
239  1568.50 -0.000023713016
240  1573.51 -0.000015613649
241  1578.52 -0.000013333991
242  1583.53 -0.000016954413
243  1588.54 -0.000031736550
244  1593.55 -0.000077142897
245  1598.56 -0.000204259931
246  1603.56 -0.000536806687
247  1608.57 -0.001392098178
248  1613.58 -0.003307367610
249  1618.59 -0.007735122332
250  1623.60 -0.016721031678
251  1628.61 -0.035753387296
252  1633.62 -0.063566667513
253  1638.62 -0.095933498759
254  1643.63 -0.122026270640
255  1648.64 -0.123102563760
256  1653.65 -0.092025098252
257  1658.66 -0.041919192469
258  1663.67 -0.164051946354
259  1668.68 -0.167850824910
260  1673.69 -0.043241588337
261  1678.69 -0.050268626013
262  1683.70 -0.062383952285
263  1688.71 -0.058418916756
264  1693.72 -0.058498329991
265  1698.73 -0.061343987729
266  1703.74 -0.078922872550
267  1708.75 -0.072125108952
268  1713.75 -0.035153031517
269  1718.76 -0.028773791319
270  1723.77 -0.058941434392
271  1728.78 -0.065341707367
272  1733.79 -0.045964354256
273  1738.80 -0.034185919847
274  1743.81 -0.025297621996
275  1748.82 -0.020430376932
276  1753.82 -0.016518683538
277  1758.83 -0.016307024422
278  1763.84 -0.022169340600
279  1768.85 -0.028891096428
280  1773.86 -0.037541925532
281  1778.87 -0.025954279904
282  1783.88 -0.022119539948
283  1788.88 -0.047483246734
284  1793.89 -0.045517526587
285  1798.90 -0.019129766957
286  1803.91 -0.013292948445
287  1808.92 -0.014996513634
288  1813.93 -0.014642498142
289  1818.94 -0.014250748926
290  1823.95 -0.011923458998
291  1828.95 -0.009528892402
292  1833.96 -0.008244206590
293  1838.97 -0.007326082572
294  1843.98 -0.005299399656
295  1848.99 -0.004530798832
296  1854.00 -0.003552479664
297  1859.01 -0.003099544673
298  1864.02 -0.002349987029
299  1869.02 -0.001581638631
300  1874.03 -0.001183544877
301  1879.04 -0.000822900120
302  1884.05 -0.000701314226
303  1889.06 -0.000608633274
304  1894.07 -0.000577947680
305  1899.08 -0.000648681752
306  1904.08 -0.000743335787
307  1909.09 -0.000965807989
308  1914.10 -0.001111184697
309  1919.11 -0.001311533438
310  1924.12 -0.001267274376
311  1929.13 -0.000731138265
312  1934.14 -0.000572333096
313  1939.15 -0.000450707918
314  1944.15 -0.000585547109
315  1949.16 -0.000791080227
316  1954.17 -0.000406534859
317  1959.18 -0.000368912454
318  1964.19 -0.000435527390
319  1969.20 -0.000340007311
320  1974.21 -0.000233932372
321  1979.21 -0.000247129410
322  1984.22 -0.000237743164
323  1989.23 -0.000258754786
324  1994.24 -0.000145636911
325  1999.25 -0.000208370336
326  2004.26 -0.000095331368
327  2009.27 -0.000092351714
328  2014.28 -0.000117866665
329  2019.28 -0.000085100694
330  2024.29 -0.000058678599
331  2029.30 -0.000049379876
332  2034.31 -0.000039115373
333  2039.32 -0.000022992215
334  2044.33 -0.000025296895
335  2049.34 -0.000020954711
336  2054.34 -0.000017374585
337  2059.35 -0.000013566257
338  2064.36 -0.000015769434
339  2069.37 -0.000019651189
340  2074.38 -0.000026286461
341  2079.39 -0.000032016411
342  2084.40 -0.000035842002
343  2089.41 -0.000041302695
344  2094.41 -0.000051837364
345  2099.42 -0.000075348116
346  2104.43 -0.000114255096
347  2109.44 -0.000211374304
348  2114.45 -0.000410225725
349  2119.46 -0.000842418699
350  2124.47 -0.001696104743
351  2129.47 -0.002998438478
352  2134.48 -0.005711757765
353  2139.49 -0.008790686439
354  2144.50 -0.013931997725
355  2149.51 -0.022200909382
356  2154.52 -0.030178927974
357  2159.53 -0.041516871233
358  2164.54 -0.045362198110
359  2169.54 -0.050154347552
360  2174.55 -0.048888464216
361  2179.56 -0.044392881518
362  2184.57 -0.026567989301
363  2189.58 -0.018638649332
364  2194.59 -0.063703365899
365  2199.60 -0.358388547574
366  2204.60 -0.252396962257
367  2209.61 -0.055484413022
368  2214.62 -0.069627981991
369  2219.63 -0.113406548191
370  2224.64 -0.134772508254
371  2229.65 -0.200409053655
372  2234.66 -0.256821015326
373  2239.67 -0.282133816982
374  2244.67 -0.368514549874
375  2249.68 -0.369127945450
376  2254.69 -0.420706779865
377  2259.70 -0.486100234111
378  2264.71 -0.532398003000
379  2269.72 -0.492212324242
380  2274.73 -0.574499129605
381  2279.73 -0.532900952367
382  2284.74 -0.600746816273
383  2289.75 -0.618676827343
384  2294.76 -0.704357016192
385  2299.77 -0.752806618463
386  2304.78 -0.629611322753
387  2309.79 -0.285505191896
388  2314.80 -0.711739120234
389  2319.80 -1.059803704752
390  2324.81 -0.427036827306
391  2329.82 -0.432602311376
392  2334.83 -0.533991420288
393  2339.84 -0.841665763442
394  2344.85 -0.943510632962
395  2349.86 -1.110365268355
396  2354.86 -0.984719005389
397  2359.87 -0.725478558566
398  2364.88 -0.565989404405
399  2369.89 -1.790760856835
400  2374.90 -1.159736522074
401  2379.91 -0.528380948302
402  2384.92 -0.545540859647
403  2389.93 -0.544513969502
404  2394.93 -0.551229854855
405  2399.94 -0.384314178790
406  2404.95 -0.353226329703
407  2409.96 -0.216428275530
408  2414.97 -0.147670419880
409  2419.98 -0.145869821270
410  2424.99 -0.184883206013
411  2429.99 -0.121635716776
412  2435.00 -0.106276369381
413  2440.01 -0.082529914136
414  2445.02 -0.067701140372
415  2450.03 -0.061575250558
416  2455.04 -0.045923552777
417  2460.05 -0.037043564097
418  2465.06 -0.027134368769
419  2470.06 -0.023651991881
420  2475.07 -0.014738933420
421  2480.08 -0.014157205147
422  2485.09 -0.013783733888
423  2490.10 -0.013226767229
424  2495.11 -0.010470853263
425  2500.12 -0.011346502462


==> figures/spectra/hitran/benchmark_ang20170616t212046_ch4_unit.txt <==
001   376.86 -0.000000000000
002   381.87 -0.000000000000
003   386.88 -0.000000000000
004   391.89 -0.000000000000
005   396.89 -0.000000000000
006   401.90 -0.000000000000
007   406.91 -0.000000000000
008   411.92 -0.000000000000
009   416.93 -0.000000000000
010   421.94 -0.000000000000
011   426.95 -0.000000000000
012   431.96 -0.000000000000
013   436.96 -0.000000000000
014   441.97 -0.000000000000
015   446.98 -0.000000000000
016   451.99 -0.000000000000
017   457.00 -0.000000000000
018   462.01 -0.000000000000
019   467.02 -0.000000000000
020   472.02 -0.000000000000
021   477.03 -0.000000000000
022   482.04 -0.000000000000
023   487.05 -0.000000000000
024   492.06 -0.000000000000
025   497.07 -0.000000000000
026   502.08 -0.000000000000
027   507.09 -0.000000000000
028   512.09 -0.000000000000
029   517.10 -0.000000000000
030   522.11 -0.000000000000
031   527.12 -0.000000000000
032   532.13 -0.000000000000
033   537.14 -0.000000000000
034   542.15 -0.000000000000
035   547.15 -0.000000000000
036   552.16 -0.000000000000
037   557.17 -0.000000000000
038   562.18 -0.000000000000
039   567.19 -0.000000000000
040   572.20 -0.000000000000
041   577.21 -0.000000000000
042   582.22 -0.000000000000
043   587.22 -0.000000000000
044   592.23 -0.000000000000
045   597.24 -0.000000000000
046   602.25 -0.000000000000
047   607.26 -0.000000000000
048   612.27 -0.000000000000
049   617.28 -0.000000000000
050   622.28 -0.000000000000
051   627.29 -0.000000000000
052   632.30 -0.000000000000
053   637.31 -0.000000000000
054   642.32 -0.000000000000
055   647.33 -0.000000000000
056   652.34 -0.000000000000
057   657.35 -0.000000000000
058   662.35 -0.000000000000
059   667.36 -0.000000000000
060   672.37 -0.000000000000
061   677.38 -0.000000000000
062   682.39 -0.000000000000
063   687.40 -0.000000000000
064   692.41 -0.000000000000
065   697.41 -0.000000000000
066   702.42 -0.000000000000
067   707.43 -0.000000000000
068   712.44 -0.000000000000
069   717.45 -0.000000000000
070   722.46 -0.000000000000
071   727.47 -0.000000000000
072   732.48 -0.000000000000
073   737.48 -0.000000000000
074   742.49 -0.000000000000
075   747.50 -0.000000000000
076   752.51 -0.000000000000
077   757.52 -0.000000000000
078   762.53 -0.000000000000
079   767.54 -0.000000000000
080   772.54 -0.000000000000
081   777.55 -0.000000000000
082   782.56 -0.000000000000
083   787.57 -0.000000000000
084   792.58 -0.000000000000
085   797.59 -0.000000000000
086   802.60 -0.000000000000
087   807.61 -0.000000000000
088   812.61 -0.000000000000
089   817.62 -0.000000000000
090   822.63 -0.000000000000
091   827.64 -0.000000000000
092   832.65 -0.000000000000
093   837.66 -0.000000000000
094   842.67 -0.000000000000
095   847.67 -0.000000000000
096   852.68 -0.000000000000
097   857.69 -0.000000000000
098   862.70 -0.000000000000
099   867.71 -0.000000000000
100   872.72 -0.000000000000
101   877.73 -0.000000000000
102   882.74 -0.000000000000
103   887.74 -0.000000000000
104   892.75 -0.000000000000
105   897.76 -0.000000000000
106   902.77 -0.000000000000
107   907.78 -0.000000000000
108   912.79 -0.000000000000
109   917.80 -0.000000000000
110   922.81 -0.000000000000
111   927.81 -0.000000000000
112   932.82 -0.000000000000
113   937.83 -0.000000000000
114   942.84 -0.000000000000
115   947.85 -0.000000000000
116   952.86 -0.000000000000
117   957.87 -0.000000000000
118   962.87 -0.000000000000
119   967.88 -0.000000000000
120   972.89 -0.000000000000
121   977.90 -0.000000000000
122   982.91 -0.000000000000
123   987.92 -0.000000000000
124   992.93 -0.000000000000
125   997.94 -0.000000000000
126  1002.94 -0.000000000000
127  1007.95 -0.000000000000
128  1012.96 -0.000000000000
129  1017.97 -0.000000000000
130  1022.98 -0.000000000000
131  1027.99 -0.000000000000
132  1033.00 -0.000000000000
133  1038.00 -0.000000000000
134  1043.01 -0.000000000000
135  1048.02 -0.000000000000
136  1053.03 -0.000000000000
137  1058.04 -0.000000000000
138  1063.05 -0.000000000000
139  1068.06 -0.000000000000
140  1073.07 -0.000000000000
141  1078.07 -0.000000000000
142  1083.08 -0.000000000000
143  1088.09 -0.000000000000
144  1093.10 -0.000000000000
145  1098.11 -0.000000000000
146  1103.12 -0.000000000000
147  1108.13 -0.000000000000
148  1113.13 -0.000000000000
149  1118.14 -0.000000000000
150  1123.15 -0.000000000000
151  1128.16 -0.000000000000
152  1133.17 -0.000000000000
153  1138.18 -0.000000000000
154  1143.19 -0.000000000000
155  1148.20 -0.000000000000
156  1153.20 -0.000000000000
157  1158.21 -0.000000000000
158  1163.22 -0.000000000000
159  1168.23 -0.000000000000
160  1173.24 -0.000000000000
161  1178.25 -0.000000000000
162  1183.26 -0.000000000000
163  1188.26 -0.000000000000
164  1193.27 -0.000000000000
165  1198.28 -0.000000000000
166  1203.29 -0.000000000000
167  1208.30 -0.000000000000
168  1213.31 -0.000000000000
169  1218.32 -0.000000000000
170  1223.33 -0.000000000000
171  1228.33 -0.000000000000
172  1233.34 -0.000000000000
173  1238.35 -0.000000000000
174  1243.36 -0.000000000000
175  1248.37 -0.000000000000
176  1253.38 -0.000000000000
177  1258.39 -0.000000000000
178  1263.39 -0.000000000000
179  1268.40 -0.000000000000
180  1273.41 -0.000014815578
181  1278.42 -0.000010249031
182  1283.43 -0.000010254539
183  1288.44 -0.000019127884
184  1293.45 -0.000054251350
185  1298.46 -0.000176906462
186  1303.46 -0.000651614315
187  1308.47 -0.002129145338
188  1313.48 -0.005216336798
189  1318.49 -0.008528265937
190  1323.50 -0.008326178551
191  1328.51 -0.015526898522
192  1333.52 -0.020485584677
193  1338.52 -0.013638524669
194  1343.53 -0.018744892839
195  1348.54 -0.017021856932
196  1353.55 -0.017206388201
197  1358.56 -0.019745148635
198  1363.57 -0.017368720004
199  1368.58 -0.017147883316
200  1373.59 -0.020262605371
201  1378.59 -0.022419272137
202  1383.60 -0.024442537232
203  1388.61 -0.023306290513
204  1393.62 -0.018878524668
205  1398.63 -0.020948290775
206  1403.64 -0.020231342370
207  1408.65 -0.020459617621
208  1413.65 -0.013893635532
209  1418.66 -0.011171172509
210  1423.67 -0.008636392864
211  1428.68 -0.007589224739
212  1433.69 -0.005235111399
213  1438.70 -0.003686818285
214  1443.71 -0.002734528950
215  1448.72 -0.002051101684
216  1453.72 -0.001600090748
217  1458.73 -0.001232881900
218  1463.74 -0.000962580033
219  1468.75 -0.001395831852
220  1473.76 -0.001586463859
221  1478.77 -0.001422998778
222  1483.78 -0.000890316683
223  1488.78 -0.000567726272
224  1493.79 -0.000372142603
225  1498.80 -0.000256270818
226  1503.81 -0.000208515183
227  1508.82 -0.000186170480
228  1513.83 -0.000149191742
229  1518.84 -0.000108663882
230  1523.85 -0.000077119985
231  1528.85 -0.000057879162
232  1533.86 -0.000042609942
233  1538.87 -0.000036570192
234  1543.88 -0.000029275619
235  1548.89 -0.000019635104
236  1553.90 -0.000023717851
237  1558.91 -0.000025113202
238  1563.91 -0.000030326824
239  1568.92 -0.000023158698
240  1573.93 -0.000015128147
241  1578.94 -0.000013321027
242  1583.95 -0.000017722611
243  1588.96 -0.000033714734
244  1593.97 -0.000084137926
245  1598.98 -0.000220167043
246  1603.98 -0.000584974558
247  1608.99 -0.001495266111
248  1614.00 -0.003565017420
249  1619.01 -0.008261307486
250  1624.02 -0.017861201457
251  1629.03 -0.037763530553
252  1634.04 -0.066512763450
253  1639.04 -0.097929830223
254  1644.05 -0.124065051437
255  1649.06 -0.121666305667
256  1654.07 -0.087878332954
257  1659.08 -0.040436554208
258  1664.09 -0.186493414257
259  1669.10 -0.146356749133
260  1674.11 -0.043248041542
261  1679.11 -0.050755115788
262  1684.12 -0.063028719676
263  1689.13 -0.058055181832
264  1694.14 -0.058494012670
265  1699.15 -0.062260178344
266  1704.16 -0.080338870593
267  1709.17 -0.068815706994
268  1714.17 -0.033152991818
269  1719.18 -0.030539471850
270  1724.19 -0.060872858587
271  1729.20 -0.064272334819
272  1734.21 -0.044506735390
273  1739.22 -0.033360474661
274  1744.23 -0.024905338329
275  1749.24 -0.019904840104
276  1754.24 -0.016417612295
277  1759.25 -0.016573607013
278  1764.26 -0.022809418396
279  1769.27 -0.029460674780
280  1774.28 -0.037840124181
281  1779.29 -0.024423778358
282  1784.30 -0.023018393926
283  1789.30 -0.050740678910
284  1794.31 -0.042074034538
285  1799.32 -0.018391063713
286  1804.33 -0.013023565918
287  1809.34 -0.015356436166
288  1814.35 -0.014289807065
289  1819.36 -0.014333414589
290  1824.37 -0.011680951812
291  1829.37 -0.009268527920
292  1834.38 -0.008293945250
293  1839.39 -0.007152177904
294  1844.40 -0.005122249296
295  1849.41 -0.004529770591
296  1854.42 -0.003464595112
297  1859.43 -0.003031688101
298  1864.44 -0.002314675526
299  1869.44 -0.001522023927
300  1874.45 -0.001151488921
301  1879.46 -0.000810868367
302  1884.47 -0.000683350762
303  1889.48 -0.000612105592
304  1894.49 -0.000579426872
305  1899.50 -0.000655810234
306  1904.50 -0.000747402657
307  1909.51 -0.001002869315
308  1914.52 -0.001090391984
309  1919.53 -0.001367593888
310  1924.54 -0.001204820400
311  1929.55 -0.000716017416
312  1934.56 -0.000550221990
313  1939.57 -0.000450916529
314  1944.57 -0.000613293494
315  1949.58 -0.000764781643
316  1954.59 -0.000394074325
317  1959.60 -0.000372728395
318  1964.61 -0.000436676756
319  1969.62 -0.000326638729
320  1974.63 -0.000234065983
321  1979.63 -0.000251735108
322  1984.64 -0.000226524511
323  1989.65 -0.000260854881
324  1994.66 -0.000149872257
325  1999.67 -0.000193860748
326  2004.68 -0.000099382407
327  2009.69 -0.000087888818
328  2014.70 -0.000122253288
329  2019.70 -0.000079187059
330  2024.71 -0.000057829726
331  2029.72 -0.000048535163
332  2034.73 -0.000038466530
333  2039.74 -0.000022065303
334  2044.75 -0.000025994216
335  2049.76 -0.000020035144
336  2054.76 -0.000016899428
337  2059.77 -0.000013637558
338  2064.78 -0.000015815205
339  2069.79 -0.000020574399
340  2074.80 -0.000027388894
341  2079.81 -0.000031106198
342  2084.82 -0.000036349315
343  2089.83 -0.000042820536
344  2094.83 -0.000053123858
345  2099.84 -0.000076868524
346  2104.85 -0.000120978250
347  2109.86 -0.000224298682
348  2114.87 -0.000436080949
349  2119.88 -0.000888765493
350  2124.89 -0.001770426263
351  2129.89 -0.003175052996
352  2134.90 -0.006063656442
353  2139.91 -0.009087380120
354  2144.92 -0.014394809489
355  2149.93 -0.022782139737
356  2154.94 -0.030751721195
357  2159.95 -0.043258476473
358  2164.96 -0.045754462380
359  2169.96 -0.050752873108
360  2174.97 -0.047777030319
361  2179.98 -0.042540802013
362  2184.99 -0.025389733034
363  2190.00 -0.019023144441
364  2195.01 -0.077148835571
365  2200.02 -0.376885905429
366  2205.02 -0.226958642455
367  2210.03 -0.051722717673
368  2215.04 -0.074100346697
369  2220.05 -0.116185080428
370  2225.06 -0.138374349818
371  2230.07 -0.208597947462
372  2235.08 -0.256530097573
373  2240.09 -0.287126281287
374  2245.09 -0.376355500307
375  2250.10 -0.367074782891
376  2255.11 -0.424985242395
377  2260.12 -0.501761739326
378  2265.13 -0.521513298183
379  2270.14 -0.491937042702
380  2275.15 -0.581792337661
381  2280.15 -0.541563415536
382  2285.16 -0.588347387679
383  2290.17 -0.631312574912
384  2295.18 -0.711736370354
385  2300.19 -0.747032772272
386  2305.20 -0.610608339372
387  2310.21 -0.263291247362
388  2315.22 -0.814556072735
389  2320.22 -0.986569773390
390  2325.23 -0.415728475349
391  2330.24 -0.436444821965
392  2335.25 -0.552893991331
393  2340.26 -0.857315532746
394  2345.27 -0.962255599626
395  2350.28 -1.102227933946
396  2355.28 -0.982630695509
397  2360.29 -0.681946547380
398  2365.30 -0.615459871467
399  2370.31 -1.866368758771
400  2375.32 -1.057352351697
401  2380.33 -0.518572209363
402  2385.34 -0.546558464907
403  2390.35 -0.547173312511
404  2395.35 -0.544492747337
405  2400.36 -0.374398780046
406  2405.37 -0.349317312153
407  2410.38 -0.200420496802
408  2415.39 -0.151877057423
409  2420.40 -0.144325322495
410  2425.41 -0.186825031010
411  2430.41 -0.114237980912
412  2435.42 -0.108069756532
413  2440.43 -0.078902311189
414  2445.44 -0.068168488789
415  2450.45 -0.059594286502
416  2455.46 -0.045664514005
417  2460.47 -0.035835878301
418  2465.48 -0.026784373891
419  2470.48 -0.022689602373
420  2475.49 -0.014678641377
421  2480.50 -0.013905287721
422  2485.51 -0.013907019535
423  2490.52 -0.012997130128
424  2495.53 -0.010437942956
425  2500.54 -0.011190356344


==> figures/spectra/hitran/benchmark_ang20170618t193955_ch4_unit.txt <==
001   376.86 -0.000000000000
002   381.87 -0.000000000000
003   386.88 -0.000000000000
004   391.89 -0.000000000000
005   396.89 -0.000000000000
006   401.90 -0.000000000000
007   406.91 -0.000000000000
008   411.92 -0.000000000000
009   416.93 -0.000000000000
010   421.94 -0.000000000000
011   426.95 -0.000000000000
012   431.96 -0.000000000000
013   436.96 -0.000000000000
014   441.97 -0.000000000000
015   446.98 -0.000000000000
016   451.99 -0.000000000000
017   457.00 -0.000000000000
018   462.01 -0.000000000000
019   467.02 -0.000000000000
020   472.02 -0.000000000000
021   477.03 -0.000000000000
022   482.04 -0.000000000000
023   487.05 -0.000000000000
024   492.06 -0.000000000000
025   497.07 -0.000000000000
026   502.08 -0.000000000000
027   507.09 -0.000000000000
028   512.09 -0.000000000000
029   517.10 -0.000000000000
030   522.11 -0.000000000000
031   527.12 -0.000000000000
032   532.13 -0.000000000000
033   537.14 -0.000000000000
034   542.15 -0.000000000000
035   547.15 -0.000000000000
036   552.16 -0.000000000000
037   557.17 -0.000000000000
038   562.18 -0.000000000000
039   567.19 -0.000000000000
040   572.20 -0.000000000000
041   577.21 -0.000000000000
042   582.22 -0.000000000000
043   587.22 -0.000000000000
044   592.23 -0.000000000000
045   597.24 -0.000000000000
046   602.25 -0.000000000000
047   607.26 -0.000000000000
048   612.27 -0.000000000000
049   617.28 -0.000000000000
050   622.28 -0.000000000000
051   627.29 -0.000000000000
052   632.30 -0.000000000000
053   637.31 -0.000000000000
054   642.32 -0.000000000000
055   647.33 -0.000000000000
056   652.34 -0.000000000000
057   657.35 -0.000000000000
058   662.35 -0.000000000000
059   667.36 -0.000000000000
060   672.37 -0.000000000000
061   677.38 -0.000000000000
062   682.39 -0.000000000000
063   687.40 -0.000000000000
064   692.41 -0.000000000000
065   697.41 -0.000000000000
066   702.42 -0.000000000000
067   707.43 -0.000000000000
068   712.44 -0.000000000000
069   717.45 -0.000000000000
070   722.46 -0.000000000000
071   727.47 -0.000000000000
072   732.48 -0.000000000000
073   737.48 -0.000000000000
074   742.49 -0.000000000000
075   747.50 -0.000000000000
076   752.51 -0.000000000000
077   757.52 -0.000000000000
078   762.53 -0.000000000000
079   767.54 -0.000000000000
080   772.54 -0.000000000000
081   777.55 -0.000000000000
082   782.56 -0.000000000000
083   787.57 -0.000000000000
084   792.58 -0.000000000000
085   797.59 -0.000000000000
086   802.60 -0.000000000000
087   807.61 -0.000000000000
088   812.61 -0.000000000000
089   817.62 -0.000000000000
090   822.63 -0.000000000000
091   827.64 -0.000000000000
092   832.65 -0.000000000000
093   837.66 -0.000000000000
094   842.67 -0.000000000000
095   847.67 -0.000000000000
096   852.68 -0.000000000000
097   857.69 -0.000000000000
098   862.70 -0.000000000000
099   867.71 -0.000000000000
100   872.72 -0.000000000000
101   877.73 -0.000000000000
102   882.74 -0.000000000000
103   887.74 -0.000000000000
104   892.75 -0.000000000000
105   897.76 -0.000000000000
106   902.77 -0.000000000000
107   907.78 -0.000000000000
108   912.79 -0.000000000000
109   917.80 -0.000000000000
110   922.81 -0.000000000000
111   927.81 -0.000000000000
112   932.82 -0.000000000000
113   937.83 -0.000000000000
114   942.84 -0.000000000000
115   947.85 -0.000000000000
116   952.86 -0.000000000000
117   957.87 -0.000000000000
118   962.87 -0.000000000000
119   967.88 -0.000000000000
120   972.89 -0.000000000000
121   977.90 -0.000000000000
122   982.91 -0.000000000000
123   987.92 -0.000000000000
124   992.93 -0.000000000000
125   997.94 -0.000000000000
126  1002.94 -0.000000000000
127  1007.95 -0.000000000000
128  1012.96 -0.000000000000
129  1017.97 -0.000000000000
130  1022.98 -0.000000000000
131  1027.99 -0.000000000000
132  1033.00 -0.000000000000
133  1038.00 -0.000000000000
134  1043.01 -0.000000000000
135  1048.02 -0.000000000000
136  1053.03 -0.000000000000
137  1058.04 -0.000000000000
138  1063.05 -0.000000000000
139  1068.06 -0.000000000000
140  1073.07 -0.000000000000
141  1078.07 -0.000000000000
142  1083.08 -0.000000000000
143  1088.09 -0.000000000000
144  1093.10 -0.000000000000
145  1098.11 -0.000000000000
146  1103.12 -0.000000000000
147  1108.13 -0.000000000000
148  1113.13 -0.000000000000
149  1118.14 -0.000000000000
150  1123.15 -0.000000000000
151  1128.16 -0.000000000000
152  1133.17 -0.000000000000
153  1138.18 -0.000000000000
154  1143.19 -0.000000000000
155  1148.20 -0.000000000000
156  1153.20 -0.000000000000
157  1158.21 -0.000000000000
158  1163.22 -0.000000000000
159  1168.23 -0.000000000000
160  1173.24 -0.000000000000
161  1178.25 -0.000000000000
162  1183.26 -0.000000000000
163  1188.26 -0.000000000000
164  1193.27 -0.000000000000
165  1198.28 -0.000000000000
166  1203.29 -0.000000000000
167  1208.30 -0.000000000000
168  1213.31 -0.000000000000
169  1218.32 -0.000000000000
170  1223.33 -0.000000000000
171  1228.33 -0.000000000000
172  1233.34 -0.000000000000
173  1238.35 -0.000000000000
174  1243.36 -0.000000000000
175  1248.37 -0.000000000000
176  1253.38 -0.000000000000
177  1258.39 -0.000000000000
178  1263.39 -0.000000000000
179  1268.40 -0.000000000000
180  1273.41 -0.000014815578
181  1278.42 -0.000010249031
182  1283.43 -0.000010254539
183  1288.44 -0.000019127884
184  1293.45 -0.000054251350
185  1298.46 -0.000176906462
186  1303.46 -0.000651614315
187  1308.47 -0.002129145338
188  1313.48 -0.005216336798
189  1318.49 -0.008528265937
190  1323.50 -0.008326178551
191  1328.51 -0.015526898522
192  1333.52 -0.020485584677
193  1338.52 -0.013638524669
194  1343.53 -0.018744892839
195  1348.54 -0.017021856932
196  1353.55 -0.017206388201
197  1358.56 -0.019745148635
198  1363.57 -0.017368720004
199  1368.58 -0.017147883316
200  1373.59 -0.020262605371
201  1378.59 -0.022419272137
202  1383.60 -0.024442537232
203  1388.61 -0.023306290513
204  1393.62 -0.018878524668
205  1398.63 -0.020948290775
206  1403.64 -0.020231342370
207  1408.65 -0.020459617621
208  1413.65 -0.013893635532
209  1418.66 -0.011171172509
210  1423.67 -0.008636392864
211  1428.68 -0.007589224739
212  1433.69 -0.005235111399
213  1438.70 -0.003686818285
214  1443.71 -0.002734528950
215  1448.72 -0.002051101684
216  1453.72 -0.001600090748
217  1458.73 -0.001232881900
218  1463.74 -0.000962580033
219  1468.75 -0.001395831852
220  1473.76 -0.001586463859
221  1478.77 -0.001422998778
222  1483.78 -0.000890316683
223  1488.78 -0.000567726272
224  1493.79 -0.000372142603
225  1498.80 -0.000256270818
226  1503.81 -0.000208515183
227  1508.82 -0.000186170480
228  1513.83 -0.000149191742
229  1518.84 -0.000108663882
230  1523.85 -0.000077119985
231  1528.85 -0.000057879162
232  1533.86 -0.000042609942
233  1538.87 -0.000036570192
234  1543.88 -0.000029275619
235  1548.89 -0.000019635104
236  1553.90 -0.000023717851
237  1558.91 -0.000025113202
238  1563.91 -0.000030326824
239  1568.92 -0.000023158698
240  1573.93 -0.000015128147
241  1578.94 -0.000013321027
242  1583.95 -0.000017722611
243  1588.96 -0.000033714734
244  1593.97 -0.000084137926
245  1598.98 -0.000220167043
246  1603.98 -0.000584974558
247  1608.99 -0.001495266111
248  1614.00 -0.003565017420
249  1619.01 -0.008261307486
250  1624.02 -0.017861201457
251  1629.03 -0.037763530553
252  1634.04 -0.066512763450
253  1639.04 -0.097929830223
254  1644.05 -0.124065051437
255  1649.06 -0.121666305667
256  1654.07 -0.087878332954
257  1659.08 -0.040436554208
258  1664.09 -0.186493414257
259  1669.10 -0.146356749133
260  1674.11 -0.043248041542
261  1679.11 -0.050755115788
262  1684.12 -0.063028719676
263  1689.13 -0.058055181832
264  1694.14 -0.058494012670
265  1699.15 -0.062260178344
266  1704.16 -0.080338870593
267  1709.17 -0.068815706994
268  1714.17 -0.033152991818
269  1719.18 -0.030539471850
270  1724.19 -0.060872858587
271  1729.20 -0.064272334819
272  1734.21 -0.044506735390
273  1739.22 -0.033360474661
274  1744.23 -0.024905338329
275  1749.24 -0.019904840104
276  1754.24 -0.016417612295
277  1759.25 -0.016573607013
278  1764.26 -0.022809418396
279  1769.27 -0.029460674780
280  1774.28 -0.037840124181
281  1779.29 -0.024423778358
282  1784.30 -0.023018393926
283  1789.30 -0.050740678910
284  1794.31 -0.042074034538
285  1799.32 -0.018391063713
286  1804.33 -0.013023565918
287  1809.34 -0.015356436166
288  1814.35 -0.014289807065
289  1819.36 -0.014333414589
290  1824.37 -0.011680951812
291  1829.37 -0.009268527920
292  1834.38 -0.008293945250
293  1839.39 -0.007152177904
294  1844.40 -0.005122249296
295  1849.41 -0.004529770591
296  1854.42 -0.003464595112
297  1859.43 -0.003031688101
298  1864.44 -0.002314675526
299  1869.44 -0.001522023927
300  1874.45 -0.001151488921
301  1879.46 -0.000810868367
302  1884.47 -0.000683350762
303  1889.48 -0.000612105592
304  1894.49 -0.000579426872
305  1899.50 -0.000655810234
306  1904.50 -0.000747402657
307  1909.51 -0.001002869315
308  1914.52 -0.001090391984
309  1919.53 -0.001367593888
310  1924.54 -0.001204820400
311  1929.55 -0.000716017416
312  1934.56 -0.000550221990
313  1939.57 -0.000450916529
314  1944.57 -0.000613293494
315  1949.58 -0.000764781643
316  1954.59 -0.000394074325
317  1959.60 -0.000372728395
318  1964.61 -0.000436676756
319  1969.62 -0.000326638729
320  1974.63 -0.000234065983
321  1979.63 -0.000251735108
322  1984.64 -0.000226524511
323  1989.65 -0.000260854881
324  1994.66 -0.000149872257
325  1999.67 -0.000193860748
326  2004.68 -0.000099382407
327  2009.69 -0.000087888818
328  2014.70 -0.000122253288
329  2019.70 -0.000079187059
330  2024.71 -0.000057829726
331  2029.72 -0.000048535163
332  2034.73 -0.000038466530
333  2039.74 -0.000022065303
334  2044.75 -0.000025994216
335  2049.76 -0.000020035144
336  2054.76 -0.000016899428
337  2059.77 -0.000013637558
338  2064.78 -0.000015815205
339  2069.79 -0.000020574399
340  2074.80 -0.000027388894
341  2079.81 -0.000031106198
342  2084.82 -0.000036349315
343  2089.83 -0.000042820536
344  2094.83 -0.000053123858
345  2099.84 -0.000076868524
346  2104.85 -0.000120978250
347  2109.86 -0.000224298682
348  2114.87 -0.000436080949
349  2119.88 -0.000888765493
350  2124.89 -0.001770426263
351  2129.89 -0.003175052996
352  2134.90 -0.006063656442
353  2139.91 -0.009087380120
354  2144.92 -0.014394809489
355  2149.93 -0.022782139737
356  2154.94 -0.030751721195
357  2159.95 -0.043258476473
358  2164.96 -0.045754462380
359  2169.96 -0.050752873108
360  2174.97 -0.047777030319
361  2179.98 -0.042540802013
362  2184.99 -0.025389733034
363  2190.00 -0.019023144441
364  2195.01 -0.077148835571
365  2200.02 -0.376885905429
366  2205.02 -0.226958642455
367  2210.03 -0.051722717673
368  2215.04 -0.074100346697
369  2220.05 -0.116185080428
370  2225.06 -0.138374349818
371  2230.07 -0.208597947462
372  2235.08 -0.256530097573
373  2240.09 -0.287126281287
374  2245.09 -0.376355500307
375  2250.10 -0.367074782891
376  2255.11 -0.424985242395
377  2260.12 -0.501761739326
378  2265.13 -0.521513298183
379  2270.14 -0.491937042702
380  2275.15 -0.581792337661
381  2280.15 -0.541563415536
382  2285.16 -0.588347387679
383  2290.17 -0.631312574912
384  2295.18 -0.711736370354
385  2300.19 -0.747032772272
386  2305.20 -0.610608339372
387  2310.21 -0.263291247362
388  2315.22 -0.814556072735
389  2320.22 -0.986569773390
390  2325.23 -0.415728475349
391  2330.24 -0.436444821965
392  2335.25 -0.552893991331
393  2340.26 -0.857315532746
394  2345.27 -0.962255599626
395  2350.28 -1.102227933946
396  2355.28 -0.982630695509
397  2360.29 -0.681946547380
398  2365.30 -0.615459871467
399  2370.31 -1.866368758771
400  2375.32 -1.057352351697
401  2380.33 -0.518572209363
402  2385.34 -0.546558464907
403  2390.35 -0.547173312511
404  2395.35 -0.544492747337
405  2400.36 -0.374398780046
406  2405.37 -0.349317312153
407  2410.38 -0.200420496802
408  2415.39 -0.151877057423
409  2420.40 -0.144325322495
410  2425.41 -0.186825031010
411  2430.41 -0.114237980912
412  2435.42 -0.108069756532
413  2440.43 -0.078902311189
414  2445.44 -0.068168488789
415  2450.45 -0.059594286502
416  2455.46 -0.045664514005
417  2460.47 -0.035835878301
418  2465.48 -0.026784373891
419  2470.48 -0.022689602373
420  2475.49 -0.014678641377
421  2480.50 -0.013905287721
422  2485.51 -0.013907019535
423  2490.52 -0.012997130128
424  2495.53 -0.010437942956
425  2500.54 -0.011190356344


==> figures/spectra/hitran/benchmark_ang20170906t210217_ch4_unit.txt <==
001   376.86 -0.000000000000
002   381.87 -0.000000000000
003   386.88 -0.000000000000
004   391.89 -0.000000000000
005   396.89 -0.000000000000
006   401.90 -0.000000000000
007   406.91 -0.000000000000
008   411.92 -0.000000000000
009   416.93 -0.000000000000
010   421.94 -0.000000000000
011   426.95 -0.000000000000
012   431.96 -0.000000000000
013   436.96 -0.000000000000
014   441.97 -0.000000000000
015   446.98 -0.000000000000
016   451.99 -0.000000000000
017   457.00 -0.000000000000
018   462.01 -0.000000000000
019   467.02 -0.000000000000
020   472.02 -0.000000000000
021   477.03 -0.000000000000
022   482.04 -0.000000000000
023   487.05 -0.000000000000
024   492.06 -0.000000000000
025   497.07 -0.000000000000
026   502.08 -0.000000000000
027   507.09 -0.000000000000
028   512.09 -0.000000000000
029   517.10 -0.000000000000
030   522.11 -0.000000000000
031   527.12 -0.000000000000
032   532.13 -0.000000000000
033   537.14 -0.000000000000
034   542.15 -0.000000000000
035   547.15 -0.000000000000
036   552.16 -0.000000000000
037   557.17 -0.000000000000
038   562.18 -0.000000000000
039   567.19 -0.000000000000
040   572.20 -0.000000000000
041   577.21 -0.000000000000
042   582.22 -0.000000000000
043   587.22 -0.000000000000
044   592.23 -0.000000000000
045   597.24 -0.000000000000
046   602.25 -0.000000000000
047   607.26 -0.000000000000
048   612.27 -0.000000000000
049   617.28 -0.000000000000
050   622.28 -0.000000000000
051   627.29 -0.000000000000
052   632.30 -0.000000000000
053   637.31 -0.000000000000
054   642.32 -0.000000000000
055   647.33 -0.000000000000
056   652.34 -0.000000000000
057   657.35 -0.000000000000
058   662.35 -0.000000000000
059   667.36 -0.000000000000
060   672.37 -0.000000000000
061   677.38 -0.000000000000
062   682.39 -0.000000000000
063   687.40 -0.000000000000
064   692.41 -0.000000000000
065   697.41 -0.000000000000
066   702.42 -0.000000000000
067   707.43 -0.000000000000
068   712.44 -0.000000000000
069   717.45 -0.000000000000
070   722.46 -0.000000000000
071   727.47 -0.000000000000
072   732.48 -0.000000000000
073   737.48 -0.000000000000
074   742.49 -0.000000000000
075   747.50 -0.000000000000
076   752.51 -0.000000000000
077   757.52 -0.000000000000
078   762.53 -0.000000000000
079   767.54 -0.000000000000
080   772.54 -0.000000000000
081   777.55 -0.000000000000
082   782.56 -0.000000000000
083   787.57 -0.000000000000
084   792.58 -0.000000000000
085   797.59 -0.000000000000
086   802.60 -0.000000000000
087   807.61 -0.000000000000
088   812.61 -0.000000000000
089   817.62 -0.000000000000
090   822.63 -0.000000000000
091   827.64 -0.000000000000
092   832.65 -0.000000000000
093   837.66 -0.000000000000
094   842.67 -0.000000000000
095   847.67 -0.000000000000
096   852.68 -0.000000000000
097   857.69 -0.000000000000
098   862.70 -0.000000000000
099   867.71 -0.000000000000
100   872.72 -0.000000000000
101   877.73 -0.000000000000
102   882.74 -0.000000000000
103   887.74 -0.000000000000
104   892.75 -0.000000000000
105   897.76 -0.000000000000
106   902.77 -0.000000000000
107   907.78 -0.000000000000
108   912.79 -0.000000000000
109   917.80 -0.000000000000
110   922.81 -0.000000000000
111   927.81 -0.000000000000
112   932.82 -0.000000000000
113   937.83 -0.000000000000
114   942.84 -0.000000000000
115   947.85 -0.000000000000
116   952.86 -0.000000000000
117   957.87 -0.000000000000
118   962.87 -0.000000000000
119   967.88 -0.000000000000
120   972.89 -0.000000000000
121   977.90 -0.000000000000
122   982.91 -0.000000000000
123   987.92 -0.000000000000
124   992.93 -0.000000000000
125   997.94 -0.000000000000
126  1002.94 -0.000000000000
127  1007.95 -0.000000000000
128  1012.96 -0.000000000000
129  1017.97 -0.000000000000
130  1022.98 -0.000000000000
131  1027.99 -0.000000000000
132  1033.00 -0.000000000000
133  1038.00 -0.000000000000
134  1043.01 -0.000000000000
135  1048.02 -0.000000000000
136  1053.03 -0.000000000000
137  1058.04 -0.000000000000
138  1063.05 -0.000000000000
139  1068.06 -0.000000000000
140  1073.07 -0.000000000000
141  1078.07 -0.000000000000
142  1083.08 -0.000000000000
143  1088.09 -0.000000000000
144  1093.10 -0.000000000000
145  1098.11 -0.000000000000
146  1103.12 -0.000000000000
147  1108.13 -0.000000000000
148  1113.13 -0.000000000000
149  1118.14 -0.000000000000
150  1123.15 -0.000000000000
151  1128.16 -0.000000000000
152  1133.17 -0.000000000000
153  1138.18 -0.000000000000
154  1143.19 -0.000000000000
155  1148.20 -0.000000000000
156  1153.20 -0.000000000000
157  1158.21 -0.000000000000
158  1163.22 -0.000000000000
159  1168.23 -0.000000000000
160  1173.24 -0.000000000000
161  1178.25 -0.000000000000
162  1183.26 -0.000000000000
163  1188.26 -0.000000000000
164  1193.27 -0.000000000000
165  1198.28 -0.000000000000
166  1203.29 -0.000000000000
167  1208.30 -0.000000000000
168  1213.31 -0.000000000000
169  1218.32 -0.000000000000
170  1223.33 -0.000000000000
171  1228.33 -0.000000000000
172  1233.34 -0.000000000000
173  1238.35 -0.000000000000
174  1243.36 -0.000000000000
175  1248.37 -0.000000000000
176  1253.38 -0.000000000000
177  1258.39 -0.000000000000
178  1263.39 -0.000000000000
179  1268.40 -0.000000000000
180  1273.41 -0.000014815578
181  1278.42 -0.000010249031
182  1283.43 -0.000010254539
183  1288.44 -0.000019127884
184  1293.45 -0.000054251350
185  1298.46 -0.000176906462
186  1303.46 -0.000651614315
187  1308.47 -0.002129145338
188  1313.48 -0.005216336798
189  1318.49 -0.008528265937
190  1323.50 -0.008326178551
191  1328.51 -0.015526898522
192  1333.52 -0.020485584677
193  1338.52 -0.013638524669
194  1343.53 -0.018744892839
195  1348.54 -0.017021856932
196  1353.55 -0.017206388201
197  1358.56 -0.019745148635
198  1363.57 -0.017368720004
199  1368.58 -0.017147883316
200  1373.59 -0.020262605371
201  1378.59 -0.022419272137
202  1383.60 -0.024442537232
203  1388.61 -0.023306290513
204  1393.62 -0.018878524668
205  1398.63 -0.020948290775
206  1403.64 -0.020231342370
207  1408.65 -0.020459617621
208  1413.65 -0.013893635532
209  1418.66 -0.011171172509
210  1423.67 -0.008636392864
211  1428.68 -0.007589224739
212  1433.69 -0.005235111399
213  1438.70 -0.003686818285
214  1443.71 -0.002734528950
215  1448.72 -0.002051101684
216  1453.72 -0.001600090748
217  1458.73 -0.001232881900
218  1463.74 -0.000962580033
219  1468.75 -0.001395831852
220  1473.76 -0.001586463859
221  1478.77 -0.001422998778
222  1483.78 -0.000890316683
223  1488.78 -0.000567726272
224  1493.79 -0.000372142603
225  1498.80 -0.000256270818
226  1503.81 -0.000208515183
227  1508.82 -0.000186170480
228  1513.83 -0.000149191742
229  1518.84 -0.000108663882
230  1523.85 -0.000077119985
231  1528.85 -0.000057879162
232  1533.86 -0.000042609942
233  1538.87 -0.000036570192
234  1543.88 -0.000029275619
235  1548.89 -0.000019635104
236  1553.90 -0.000023717851
237  1558.91 -0.000025113202
238  1563.91 -0.000030326824
239  1568.92 -0.000023158698
240  1573.93 -0.000015128147
241  1578.94 -0.000013321027
242  1583.95 -0.000017722611
243  1588.96 -0.000033714734
244  1593.97 -0.000084137926
245  1598.98 -0.000220167043
246  1603.98 -0.000584974558
247  1608.99 -0.001495266111
248  1614.00 -0.003565017420
249  1619.01 -0.008261307486
250  1624.02 -0.017861201457
251  1629.03 -0.037763530553
252  1634.04 -0.066512763450
253  1639.04 -0.097929830223
254  1644.05 -0.124065051437
255  1649.06 -0.121666305667
256  1654.07 -0.087878332954
257  1659.08 -0.040436554208
258  1664.09 -0.186493414257
259  1669.10 -0.146356749133
260  1674.11 -0.043248041542
261  1679.11 -0.050755115788
262  1684.12 -0.063028719676
263  1689.13 -0.058055181832
264  1694.14 -0.058494012670
265  1699.15 -0.062260178344
266  1704.16 -0.080338870593
267  1709.17 -0.068815706994
268  1714.17 -0.033152991818
269  1719.18 -0.030539471850
270  1724.19 -0.060872858587
271  1729.20 -0.064272334819
272  1734.21 -0.044506735390
273  1739.22 -0.033360474661
274  1744.23 -0.024905338329
275  1749.24 -0.019904840104
276  1754.24 -0.016417612295
277  1759.25 -0.016573607013
278  1764.26 -0.022809418396
279  1769.27 -0.029460674780
280  1774.28 -0.037840124181
281  1779.29 -0.024423778358
282  1784.30 -0.023018393926
283  1789.30 -0.050740678910
284  1794.31 -0.042074034538
285  1799.32 -0.018391063713
286  1804.33 -0.013023565918
287  1809.34 -0.015356436166
288  1814.35 -0.014289807065
289  1819.36 -0.014333414589
290  1824.37 -0.011680951812
291  1829.37 -0.009268527920
292  1834.38 -0.008293945250
293  1839.39 -0.007152177904
294  1844.40 -0.005122249296
295  1849.41 -0.004529770591
296  1854.42 -0.003464595112
297  1859.43 -0.003031688101
298  1864.44 -0.002314675526
299  1869.44 -0.001522023927
300  1874.45 -0.001151488921
301  1879.46 -0.000810868367
302  1884.47 -0.000683350762
303  1889.48 -0.000612105592
304  1894.49 -0.000579426872
305  1899.50 -0.000655810234
306  1904.50 -0.000747402657
307  1909.51 -0.001002869315
308  1914.52 -0.001090391984
309  1919.53 -0.001367593888
310  1924.54 -0.001204820400
311  1929.55 -0.000716017416
312  1934.56 -0.000550221990
313  1939.57 -0.000450916529
314  1944.57 -0.000613293494
315  1949.58 -0.000764781643
316  1954.59 -0.000394074325
317  1959.60 -0.000372728395
318  1964.61 -0.000436676756
319  1969.62 -0.000326638729
320  1974.63 -0.000234065983
321  1979.63 -0.000251735108
322  1984.64 -0.000226524511
323  1989.65 -0.000260854881
324  1994.66 -0.000149872257
325  1999.67 -0.000193860748
326  2004.68 -0.000099382407
327  2009.69 -0.000087888818
328  2014.70 -0.000122253288
329  2019.70 -0.000079187059
330  2024.71 -0.000057829726
331  2029.72 -0.000048535163
332  2034.73 -0.000038466530
333  2039.74 -0.000022065303
334  2044.75 -0.000025994216
335  2049.76 -0.000020035144
336  2054.76 -0.000016899428
337  2059.77 -0.000013637558
338  2064.78 -0.000015815205
339  2069.79 -0.000020574399
340  2074.80 -0.000027388894
341  2079.81 -0.000031106198
342  2084.82 -0.000036349315
343  2089.83 -0.000042820536
344  2094.83 -0.000053123858
345  2099.84 -0.000076868524
346  2104.85 -0.000120978250
347  2109.86 -0.000224298682
348  2114.87 -0.000436080949
349  2119.88 -0.000888765493
350  2124.89 -0.001770426263
351  2129.89 -0.003175052996
352  2134.90 -0.006063656442
353  2139.91 -0.009087380120
354  2144.92 -0.014394809489
355  2149.93 -0.022782139737
356  2154.94 -0.030751721195
357  2159.95 -0.043258476473
358  2164.96 -0.045754462380
359  2169.96 -0.050752873108
360  2174.97 -0.047777030319
361  2179.98 -0.042540802013
362  2184.99 -0.025389733034
363  2190.00 -0.019023144441
364  2195.01 -0.077148835571
365  2200.02 -0.376885905429
366  2205.02 -0.226958642455
367  2210.03 -0.051722717673
368  2215.04 -0.074100346697
369  2220.05 -0.116185080428
370  2225.06 -0.138374349818
371  2230.07 -0.208597947462
372  2235.08 -0.256530097573
373  2240.09 -0.287126281287
374  2245.09 -0.376355500307
375  2250.10 -0.367074782891
376  2255.11 -0.424985242395
377  2260.12 -0.501761739326
378  2265.13 -0.521513298183
379  2270.14 -0.491937042702
380  2275.15 -0.581792337661
381  2280.15 -0.541563415536
382  2285.16 -0.588347387679
383  2290.17 -0.631312574912
384  2295.18 -0.711736370354
385  2300.19 -0.747032772272
386  2305.20 -0.610608339372
387  2310.21 -0.263291247362
388  2315.22 -0.814556072735
389  2320.22 -0.986569773390
390  2325.23 -0.415728475349
391  2330.24 -0.436444821965
392  2335.25 -0.552893991331
393  2340.26 -0.857315532746
394  2345.27 -0.962255599626
395  2350.28 -1.102227933946
396  2355.28 -0.982630695509
397  2360.29 -0.681946547380
398  2365.30 -0.615459871467
399  2370.31 -1.866368758771
400  2375.32 -1.057352351697
401  2380.33 -0.518572209363
402  2385.34 -0.546558464907
403  2390.35 -0.547173312511
404  2395.35 -0.544492747337
405  2400.36 -0.374398780046
406  2405.37 -0.349317312153
407  2410.38 -0.200420496802
408  2415.39 -0.151877057423
409  2420.40 -0.144325322495
410  2425.41 -0.186825031010
411  2430.41 -0.114237980912
412  2435.42 -0.108069756532
413  2440.43 -0.078902311189
414  2445.44 -0.068168488789
415  2450.45 -0.059594286502
416  2455.46 -0.045664514005
417  2460.47 -0.035835878301
418  2465.48 -0.026784373891
419  2470.48 -0.022689602373
420  2475.49 -0.014678641377
421  2480.50 -0.013905287721
422  2485.51 -0.013907019535
423  2490.52 -0.012997130128
424  2495.53 -0.010437942956
425  2500.54 -0.011190356344


==> figures/spectra/hitran/benchmark_ang20180415t045439_co2_unit.txt <==
001   376.86 -0.000000000000
002   381.87 -0.000000000000
003   386.88 -0.000000000000
004   391.89 -0.000000000000
005   396.89 -0.000000000000
006   401.90 -0.000000000000
007   406.91 -0.000000000000
008   411.92 -0.000000000000
009   416.93 -0.000000000000
010   421.94 -0.000000000000
011   426.95 -0.000000000000
012   431.96 -0.000000000000
013   436.96 -0.000000000000
014   441.97 -0.000000000000
015   446.98 -0.000000000000
016   451.99 -0.000000000000
017   457.00 -0.000000000000
018   462.01 -0.000000000000
019   467.02 -0.000000000000
020   472.02 -0.000000000000
021   477.03 -0.000000000000
022   482.04 -0.000000000000
023   487.05 -0.000000000000
024   492.06 -0.000000000000
025   497.07 -0.000000000000
026   502.08 -0.000000000000
027   507.09 -0.000000000000
028   512.09 -0.000000000000
029   517.10 -0.000000000000
030   522.11 -0.000000000000
031   527.12 -0.000000000000
032   532.13 -0.000000000000
033   537.14 -0.000000000000
034   542.15 -0.000000000000
035   547.15 -0.000000000000
036   552.16 -0.000000000000
037   557.17 -0.000000000000
038   562.18 -0.000000000000
039   567.19 -0.000000000000
040   572.20 -0.000000000000
041   577.21 -0.000000000000
042   582.22 -0.000000000000
043   587.22 -0.000000000000
044   592.23 -0.000000000000
045   597.24 -0.000000000000
046   602.25 -0.000000000000
047   607.26 -0.000000000000
048   612.27 -0.000000000000
049   617.28 -0.000000000000
050   622.28 -0.000000000000
051   627.29 -0.000000000000
052   632.30 -0.000000000000
053   637.31 -0.000000000000
054   642.32 -0.000000000000
055   647.33 -0.000000000000
056   652.34 -0.000000000000
057   657.35 -0.000000000000
058   662.35 -0.000000000000
059   667.36 -0.000000000000
060   672.37 -0.000000000000
061   677.38 -0.000000000000
062   682.39 -0.000000000000
063   687.40 -0.000000000000
064   692.41 -0.000000000000
065   697.41 -0.000000000000
066   702.42 -0.000000000000
067   707.43 -0.000000000000
068   712.44 -0.000000000000
069   717.45 -0.000000000000
070   722.46 -0.000000000000
071   727.47 -0.000000000000
072   732.48 -0.000000000000
073   737.48 -0.000000000000
074   742.49 -0.000000000000
075   747.50 -0.000000000000
076   752.51 -0.000000000000
077   757.52 -0.000000000000
078   762.53 -0.000000000000
079   767.54 -0.000000000000
080   772.54 -0.000000000000
081   777.55 -0.000000000000
082   782.56 -0.000000000000
083   787.57 -0.000000000000
084   792.58 -0.000000000000
085   797.59 -0.000000000000
086   802.60 -0.000000000000
087   807.61 -0.000000000000
088   812.61 -0.000000000000
089   817.62 -0.000000000000
090   822.63 -0.000000000000
091   827.64 -0.000000000000
092   832.65 -0.000000000000
093   837.66 -0.000000000000
094   842.67 -0.000000000000
095   847.67 -0.000000000000
096   852.68 -0.000000000000
097   857.69 -0.000000000000
098   862.70 -0.000000000000
099   867.71 -0.000000000000
100   872.72 -0.000000000000
101   877.73 -0.000000000000
102   882.74 -0.000000000000
103   887.74 -0.000000000000
104   892.75 -0.000000000000
105   897.76 -0.000000000000
106   902.77 -0.000000000000
107   907.78 -0.000000000000
108   912.79 -0.000000000000
109   917.80 -0.000000000000
110   922.81 -0.000000000000
111   927.81 -0.000000000000
112   932.82 -0.000000000000
113   937.83 -0.000000000000
114   942.84 -0.000000000000
115   947.85 -0.000000000000
116   952.86 -0.000000000000
117   957.87 -0.000000000000
118   962.87 -0.000000000000
119   967.88 -0.000000000000
120   972.89 -0.000000000000
121   977.90 -0.000000000000
122   982.91 -0.000000000000
123   987.92 -0.000000000000
124   992.93 -0.000000000000
125   997.94 -0.000000000000
126  1002.94 -0.000000000000
127  1007.95 -0.000000000000
128  1012.96 -0.000000000000
129  1017.97 -0.000000000000
130  1022.98 -0.000000000000
131  1027.99 -0.000000000000
132  1033.00 -0.000000000000
133  1038.00 -0.000000000000
134  1043.01 -0.000000000000
135  1048.02 -0.000000000000
136  1053.03 -0.000000000000
137  1058.04 -0.000000000000
138  1063.05 -0.000000000000
139  1068.06 -0.000000000000
140  1073.07 -0.000000000000
141  1078.07 -0.000000000000
142  1083.08 -0.000000000000
143  1088.09 -0.000000000000
144  1093.10 -0.000000000000
145  1098.11 -0.000000000000
146  1103.12 -0.000000000000
147  1108.13 -0.000000000000
148  1113.13 -0.000000000000
149  1118.14 -0.000000000000
150  1123.15 -0.000000000000
151  1128.16 -0.000000000000
152  1133.17 -0.000000000000
153  1138.18 -0.000000000000
154  1143.19 -0.000000000000
155  1148.20 -0.000000000000
156  1153.20 -0.000000000000
157  1158.21 -0.000000000000
158  1163.22 -0.000000000000
159  1168.23 -0.000000000000
160  1173.24 -0.000000000000
161  1178.25 -0.000000000000
162  1183.26 -0.000000000000
163  1188.26 -0.000000000000
164  1193.27 -0.000000000000
165  1198.28 -0.000000000000
166  1203.29 -0.000000000000
167  1208.30 -0.000000000000
168  1213.31 -0.000000000000
169  1218.32 -0.000000000000
170  1223.33 -0.000000000000
171  1228.33 -0.000000000000
172  1233.34 -0.000000000000
173  1238.35 -0.000000000000
174  1243.36 -0.000000000000
175  1248.37 -0.000000000000
176  1253.38 -0.000000000000
177  1258.39 -0.000000000000
178  1263.39 -0.000000000000
179  1268.40 -0.000000000000
180  1273.41 -0.000000060784
181  1278.42 -0.000000039862
182  1283.43 -0.000000951061
183  1288.44 -0.000009697355
184  1293.45 -0.000013825518
185  1298.46 -0.000005930075
186  1303.46 -0.000000486755
187  1308.47 -0.000003298818
188  1313.48 -0.000041255501
189  1318.49 -0.000046175818
190  1323.50 -0.000017909506
191  1328.51 -0.000001635743
192  1333.52 -0.000005610982
193  1338.52 -0.000020015755
194  1343.53 -0.000016761264
195  1348.54 -0.000005404135
196  1353.55 -0.000001441075
197  1358.56 -0.000000425691
198  1363.57 -0.000000346850
199  1368.58 -0.000001154121
200  1373.59 -0.000001253428
201  1378.59 -0.000000748943
202  1383.60 -0.000000255332
203  1388.61 -0.000000202825
204  1393.62 -0.000000115777
205  1398.63 -0.000000061269
206  1403.64 -0.000000019309
207  1408.65 -0.000000007061
208  1413.65 -0.000000016642
209  1418.66 -0.000000031297
210  1423.67 -0.000038919484
211  1428.68 -0.003132196853
212  1433.69 -0.007536568675
213  1438.70 -0.005333088129
214  1443.71 -0.001942215186
215  1448.72 -0.000498422841
216  1453.72 -0.000102550195
217  1458.73 -0.000018832846
218  1463.74 -0.000003621634
219  1468.75 -0.000028818171
220  1473.76 -0.000084209231
221  1478.77 -0.000063059452
222  1483.78 -0.000027818672
223  1488.78 -0.000010292608
224  1493.79 -0.000018065834
225  1498.80 -0.000018733103
226  1503.81 -0.000002909511
227  1508.82 -0.000000443478
228  1513.83 -0.000000392998
229  1518.84 -0.000002582955
230  1523.85 -0.000025693945
231  1528.85 -0.000085003218
232  1533.86 -0.000249844505
233  1538.87 -0.000211117797
234  1543.88 -0.000136912392
235  1548.89 -0.000019724308
236  1553.90 -0.000001995812
237  1558.91 -0.000002892152
238  1563.91 -0.000085191820
239  1568.92 -0.001423661355
240  1573.93 -0.002236505663
241  1578.94 -0.001873713118
242  1583.95 -0.000733190174
243  1588.96 -0.000088123230
244  1593.97 -0.000086187148
245  1598.98 -0.001327480946
246  1603.98 -0.002161679845
247  1608.99 -0.001960726682
248  1614.00 -0.001018910802
249  1619.01 -0.000264185284
250  1624.02 -0.000067470229
251  1629.03 -0.000033690119
252  1634.04 -0.000036754502
253  1639.04 -0.000165804429
254  1644.05 -0.000204773539
255  1649.06 -0.000190359264
256  1654.07 -0.000112803196
257  1659.08 -0.000037959137
258  1664.09 -0.000028030891
259  1669.10 -0.000017206299
260  1674.11 -0.000008057308
261  1679.11 -0.000004217976
262  1684.12 -0.000002736721
263  1689.13 -0.000001122978
264  1694.14 -0.000000456022
265  1699.15 -0.000000970889
266  1704.16 -0.000002433560
267  1709.17 -0.000001822699
268  1714.17 -0.000001632180
269  1719.18 -0.000000581610
270  1724.19 -0.000000214569
271  1729.20 -0.000000103341
272  1734.21 -0.000000037931
273  1739.22 -0.000000012969
274  1744.23 -0.000000006233
275  1749.24 -0.000000460323
276  1754.24 -0.000004392221
277  1759.25 -0.000003535418
278  1764.26 -0.000003063917
279  1769.27 -0.000001727662
280  1774.28 -0.000000649255
281  1779.29 -0.000000253164
282  1784.30 -0.000002510751
283  1789.30 -0.000003569947
284  1794.31 -0.000002463862
285  1799.32 -0.000001848250
286  1804.33 -0.000001213793
287  1809.34 -0.000000714028
288  1814.35 -0.000000496474
289  1819.36 -0.000000328912
290  1824.37 -0.000000167399
291  1829.37 -0.000000063690
292  1834.38 -0.000000033562
293  1839.39 -0.000000022711
294  1844.40 -0.000000048249
295  1849.41 -0.000000031818
296  1854.42 -0.000000036570
297  1859.43 -0.000000066314
298  1864.44 -0.000000794714
299  1869.44 -0.000017254885
300  1874.45 -0.000140158660
301  1879.46 -0.000333610467
302  1884.47 -0.000324215540
303  1889.48 -0.000113302738
304  1894.49 -0.000047257924
305  1899.50 -0.000021886928
306  1904.50 -0.000018680013
307  1909.51 -0.000021162164
308  1914.52 -0.000013082674
309  1919.53 -0.000010929421
310  1924.54 -0.000010249342
311  1929.55 -0.000011831290
312  1934.56 -0.000133388480
313  1939.57 -0.001380159948
314  1944.57 -0.006599865368
315  1949.58 -0.023258203330
316  1954.59 -0.064084189408
317  1959.60 -0.047698094908
318  1964.61 -0.048673878075
319  1969.62 -0.038801899465
320  1974.63 -0.012527047965
321  1979.63 -0.002400065482
322  1984.64 -0.000499425048
323  1989.65 -0.000619845699
324  1994.66 -0.014785730270
325  1999.67 -0.126681810833
326  2004.68 -0.205465679272
327  2009.69 -0.125263972273
328  2014.70 -0.159636314776
329  2019.70 -0.103939927607
330  2024.71 -0.036745487773
331  2029.72 -0.009627757287
332  2034.73 -0.003308184804
333  2039.74 -0.002633345218
334  2044.75 -0.005547273290
335  2049.76 -0.025129641114
336  2054.76 -0.042888942765
337  2059.77 -0.023995005569
338  2064.78 -0.032620319914
339  2069.79 -0.028855946509
340  2074.80 -0.013815152233
341  2079.81 -0.004783734722
342  2084.82 -0.003933309631
343  2089.83 -0.003058899453
344  2094.83 -0.001574695162
345  2099.84 -0.000728190172
346  2104.85 -0.000364183150
347  2109.86 -0.000251779897
348  2114.87 -0.000203697476
349  2119.88 -0.000103410521
350  2124.89 -0.000041265154
351  2129.89 -0.000029667636
352  2134.90 -0.000019309011
353  2139.91 -0.000016159356
354  2144.92 -0.000051473163
355  2149.93 -0.000110862386
356  2154.94 -0.000059156153
357  2159.95 -0.000077520156
358  2164.96 -0.000077405793
359  2169.96 -0.000050741220
360  2174.97 -0.000024773434
361  2179.98 -0.000010074558
362  2184.99 -0.000006019055
363  2190.00 -0.000007079841
364  2195.01 -0.000004967519
365  2200.02 -0.000002111166
366  2205.02 -0.000000918163
367  2210.03 -0.000001783551
368  2215.04 -0.000001459692
369  2220.05 -0.000001107151
370  2225.06 -0.000001269304
371  2230.07 -0.000000805120
372  2235.08 -0.000000464368
373  2240.09 -0.000000356491
374  2245.09 -0.000000637217
375  2250.10 -0.000001181367
376  2255.11 -0.000001240214
377  2260.12 -0.000000651410
378  2265.13 -0.000000331668
379  2270.14 -0.000000291512
380  2275.15 -0.000000598339
381  2280.15 -0.000000517623
382  2285.16 -0.000000256038
383  2290.17 -0.000000127797
384  2295.18 -0.000000099361
385  2300.19 -0.000000048414
386  2305.20 -0.000000044842
387  2310.21 -0.000000055936
388  2315.22 -0.000000036543
389  2320.22 -0.000000013404
390  2325.23 -0.000000003939
391  2330.24 -0.000000002140
392  2335.25 -0.000000003033
393  2340.26 -0.000000003047
394  2345.27 -0.000000003270
395  2350.28 -0.000000004184
396  2355.28 -0.000000008029
397  2360.29 -0.000000018997
398  2365.30 -0.000000033819
399  2370.31 -0.000000036283
400  2375.32 -0.000000039761
401  2380.33 -0.000000081467
402  2385.34 -0.000000148456
403  2390.35 -0.000000219872
404  2395.35 -0.000000172867
405  2400.36 -0.000000111210
406  2405.37 -0.000000204893
407  2410.38 -0.000000164049
408  2415.39 -0.000000060146
409  2420.40 -0.000000010412
410  2425.41 -0.000000000718
411  2430.41 -0.000000000255
412  2435.42 -0.000000003632
413  2440.43 -0.000000004052
414  2445.44 -0.000000000959
415  2450.45 -0.000000002815
416  2455.46 -0.000000011298
417  2460.47 -0.000000052918
418  2465.48 -0.000000711690
419  2470.48 -0.000001762897
420  2475.49 -0.000001618016
421  2480.50 -0.000022223001
422  2485.51 -0.000069015935
423  2490.52 -0.000034076841
424  2495.53 -0.000012541281
425  2500.54 -0.000016226225


==> figures/spectra/hitran/benchmark_ang20180927t195028_ch4_unit.txt <==
001   376.86 -0.000000000000
002   381.87 -0.000000000000
003   386.88 -0.000000000000
004   391.89 -0.000000000000
005   396.89 -0.000000000000
006   401.90 -0.000000000000
007   406.91 -0.000000000000
008   411.92 -0.000000000000
009   416.93 -0.000000000000
010   421.94 -0.000000000000
011   426.95 -0.000000000000
012   431.96 -0.000000000000
013   436.96 -0.000000000000
014   441.97 -0.000000000000
015   446.98 -0.000000000000
016   451.99 -0.000000000000
017   457.00 -0.000000000000
018   462.01 -0.000000000000
019   467.02 -0.000000000000
020   472.02 -0.000000000000
021   477.03 -0.000000000000
022   482.04 -0.000000000000
023   487.05 -0.000000000000
024   492.06 -0.000000000000
025   497.07 -0.000000000000
026   502.08 -0.000000000000
027   507.09 -0.000000000000
028   512.09 -0.000000000000
029   517.10 -0.000000000000
030   522.11 -0.000000000000
031   527.12 -0.000000000000
032   532.13 -0.000000000000
033   537.14 -0.000000000000
034   542.15 -0.000000000000
035   547.15 -0.000000000000
036   552.16 -0.000000000000
037   557.17 -0.000000000000
038   562.18 -0.000000000000
039   567.19 -0.000000000000
040   572.20 -0.000000000000
041   577.21 -0.000000000000
042   582.22 -0.000000000000
043   587.22 -0.000000000000
044   592.23 -0.000000000000
045   597.24 -0.000000000000
046   602.25 -0.000000000000
047   607.26 -0.000000000000
048   612.27 -0.000000000000
049   617.28 -0.000000000000
050   622.28 -0.000000000000
051   627.29 -0.000000000000
052   632.30 -0.000000000000
053   637.31 -0.000000000000
054   642.32 -0.000000000000
055   647.33 -0.000000000000
056   652.34 -0.000000000000
057   657.35 -0.000000000000
058   662.35 -0.000000000000
059   667.36 -0.000000000000
060   672.37 -0.000000000000
061   677.38 -0.000000000000
062   682.39 -0.000000000000
063   687.40 -0.000000000000
064   692.41 -0.000000000000
065   697.41 -0.000000000000
066   702.42 -0.000000000000
067   707.43 -0.000000000000
068   712.44 -0.000000000000
069   717.45 -0.000000000000
070   722.46 -0.000000000000
071   727.47 -0.000000000000
072   732.48 -0.000000000000
073   737.48 -0.000000000000
074   742.49 -0.000000000000
075   747.50 -0.000000000000
076   752.51 -0.000000000000
077   757.52 -0.000000000000
078   762.53 -0.000000000000
079   767.54 -0.000000000000
080   772.54 -0.000000000000
081   777.55 -0.000000000000
082   782.56 -0.000000000000
083   787.57 -0.000000000000
084   792.58 -0.000000000000
085   797.59 -0.000000000000
086   802.60 -0.000000000000
087   807.61 -0.000000000000
088   812.61 -0.000000000000
089   817.62 -0.000000000000
090   822.63 -0.000000000000
091   827.64 -0.000000000000
092   832.65 -0.000000000000
093   837.66 -0.000000000000
094   842.67 -0.000000000000
095   847.67 -0.000000000000
096   852.68 -0.000000000000
097   857.69 -0.000000000000
098   862.70 -0.000000000000
099   867.71 -0.000000000000
100   872.72 -0.000000000000
101   877.73 -0.000000000000
102   882.74 -0.000000000000
103   887.74 -0.000000000000
104   892.75 -0.000000000000
105   897.76 -0.000000000000
106   902.77 -0.000000000000
107   907.78 -0.000000000000
108   912.79 -0.000000000000
109   917.80 -0.000000000000
110   922.81 -0.000000000000
111   927.81 -0.000000000000
112   932.82 -0.000000000000
113   937.83 -0.000000000000
114   942.84 -0.000000000000
115   947.85 -0.000000000000
116   952.86 -0.000000000000
117   957.87 -0.000000000000
118   962.87 -0.000000000000
119   967.88 -0.000000000000
120   972.89 -0.000000000000
121   977.90 -0.000000000000
122   982.91 -0.000000000000
123   987.92 -0.000000000000
124   992.93 -0.000000000000
125   997.94 -0.000000000000
126  1002.94 -0.000000000000
127  1007.95 -0.000000000000
128  1012.96 -0.000000000000
129  1017.97 -0.000000000000
130  1022.98 -0.000000000000
131  1027.99 -0.000000000000
132  1033.00 -0.000000000000
133  1038.00 -0.000000000000
134  1043.01 -0.000000000000
135  1048.02 -0.000000000000
136  1053.03 -0.000000000000
137  1058.04 -0.000000000000
138  1063.05 -0.000000000000
139  1068.06 -0.000000000000
140  1073.07 -0.000000000000
141  1078.07 -0.000000000000
142  1083.08 -0.000000000000
143  1088.09 -0.000000000000
144  1093.10 -0.000000000000
145  1098.11 -0.000000000000
146  1103.12 -0.000000000000
147  1108.13 -0.000000000000
148  1113.13 -0.000000000000
149  1118.14 -0.000000000000
150  1123.15 -0.000000000000
151  1128.16 -0.000000000000
152  1133.17 -0.000000000000
153  1138.18 -0.000000000000
154  1143.19 -0.000000000000
155  1148.20 -0.000000000000
156  1153.20 -0.000000000000
157  1158.21 -0.000000000000
158  1163.22 -0.000000000000
159  1168.23 -0.000000000000
160  1173.24 -0.000000000000
161  1178.25 -0.000000000000
162  1183.26 -0.000000000000
163  1188.26 -0.000000000000
164  1193.27 -0.000000000000
165  1198.28 -0.000000000000
166  1203.29 -0.000000000000
167  1208.30 -0.000000000000
168  1213.31 -0.000000000000
169  1218.32 -0.000000000000
170  1223.33 -0.000000000000
171  1228.33 -0.000000000000
172  1233.34 -0.000000000000
173  1238.35 -0.000000000000
174  1243.36 -0.000000000000
175  1248.37 -0.000000000000
176  1253.38 -0.000000000000
177  1258.39 -0.000000000000
178  1263.39 -0.000000000000
179  1268.40 -0.000000000000
180  1273.41 -0.000014815578
181  1278.42 -0.000010249031
182  1283.43 -0.000010254539
183  1288.44 -0.000019127884
184  1293.45 -0.000054251350
185  1298.46 -0.000176906462
186  1303.46 -0.000651614315
187  1308.47 -0.002129145338
188  1313.48 -0.005216336798
189  1318.49 -0.008528265937
190  1323.50 -0.008326178551
191  1328.51 -0.015526898522
192  1333.52 -0.020485584677
193  1338.52 -0.013638524669
194  1343.53 -0.018744892839
195  1348.54 -0.017021856932
196  1353.55 -0.017206388201
197  1358.56 -0.019745148635
198  1363.57 -0.017368720004
199  1368.58 -0.017147883316
200  1373.59 -0.020262605371
201  1378.59 -0.022419272137
202  1383.60 -0.024442537232
203  1388.61 -0.023306290513
204  1393.62 -0.018878524668
205  1398.63 -0.020948290775
206  1403.64 -0.020231342370
207  1408.65 -0.020459617621
208  1413.65 -0.013893635532
209  1418.66 -0.011171172509
210  1423.67 -0.008636392864
211  1428.68 -0.007589224739
212  1433.69 -0.005235111399
213  1438.70 -0.003686818285
214  1443.71 -0.002734528950
215  1448.72 -0.002051101684
216  1453.72 -0.001600090748
217  1458.73 -0.001232881900
218  1463.74 -0.000962580033
219  1468.75 -0.001395831852
220  1473.76 -0.001586463859
221  1478.77 -0.001422998778
222  1483.78 -0.000890316683
223  1488.78 -0.000567726272
224  1493.79 -0.000372142603
225  1498.80 -0.000256270818
226  1503.81 -0.000208515183
227  1508.82 -0.000186170480
228  1513.83 -0.000149191742
229  1518.84 -0.000108663882
230  1523.85 -0.000077119985
231  1528.85 -0.000057879162
232  1533.86 -0.000042609942
233  1538.87 -0.000036570192
234  1543.88 -0.000029275619
235  1548.89 -0.000019635104
236  1553.90 -0.000023717851
237  1558.91 -0.000025113202
238  1563.91 -0.000030326824
239  1568.92 -0.000023158698
240  1573.93 -0.000015128147
241  1578.94 -0.000013321027
242  1583.95 -0.000017722611
243  1588.96 -0.000033714734
244  1593.97 -0.000084137926
245  1598.98 -0.000220167043
246  1603.98 -0.000584974558
247  1608.99 -0.001495266111
248  1614.00 -0.003565017420
249  1619.01 -0.008261307486
250  1624.02 -0.017861201457
251  1629.03 -0.037763530553
252  1634.04 -0.066512763450
253  1639.04 -0.097929830223
254  1644.05 -0.124065051437
255  1649.06 -0.121666305667
256  1654.07 -0.087878332954
257  1659.08 -0.040436554208
258  1664.09 -0.186493414257
259  1669.10 -0.146356749133
260  1674.11 -0.043248041542
261  1679.11 -0.050755115788
262  1684.12 -0.063028719676
263  1689.13 -0.058055181832
264  1694.14 -0.058494012670
265  1699.15 -0.062260178344
266  1704.16 -0.080338870593
267  1709.17 -0.068815706994
268  1714.17 -0.033152991818
269  1719.18 -0.030539471850
270  1724.19 -0.060872858587
271  1729.20 -0.064272334819
272  1734.21 -0.044506735390
273  1739.22 -0.033360474661
274  1744.23 -0.024905338329
275  1749.24 -0.019904840104
276  1754.24 -0.016417612295
277  1759.25 -0.016573607013
278  1764.26 -0.022809418396
279  1769.27 -0.029460674780
280  1774.28 -0.037840124181
281  1779.29 -0.024423778358
282  1784.30 -0.023018393926
283  1789.30 -0.050740678910
284  1794.31 -0.042074034538
285  1799.32 -0.018391063713
286  1804.33 -0.013023565918
287  1809.34 -0.015356436166
288  1814.35 -0.014289807065
289  1819.36 -0.014333414589
290  1824.37 -0.011680951812
291  1829.37 -0.009268527920
292  1834.38 -0.008293945250
293  1839.39 -0.007152177904
294  1844.40 -0.005122249296
295  1849.41 -0.004529770591
296  1854.42 -0.003464595112
297  1859.43 -0.003031688101
298  1864.44 -0.002314675526
299  1869.44 -0.001522023927
300  1874.45 -0.001151488921
301  1879.46 -0.000810868367
302  1884.47 -0.000683350762
303  1889.48 -0.000612105592
304  1894.49 -0.000579426872
305  1899.50 -0.000655810234
306  1904.50 -0.000747402657
307  1909.51 -0.001002869315
308  1914.52 -0.001090391984
309  1919.53 -0.001367593888
310  1924.54 -0.001204820400
311  1929.55 -0.000716017416
312  1934.56 -0.000550221990
313  1939.57 -0.000450916529
314  1944.57 -0.000613293494
315  1949.58 -0.000764781643
316  1954.59 -0.000394074325
317  1959.60 -0.000372728395
318  1964.61 -0.000436676756
319  1969.62 -0.000326638729
320  1974.63 -0.000234065983
321  1979.63 -0.000251735108
322  1984.64 -0.000226524511
323  1989.65 -0.000260854881
324  1994.66 -0.000149872257
325  1999.67 -0.000193860748
326  2004.68 -0.000099382407
327  2009.69 -0.000087888818
328  2014.70 -0.000122253288
329  2019.70 -0.000079187059
330  2024.71 -0.000057829726
331  2029.72 -0.000048535163
332  2034.73 -0.000038466530
333  2039.74 -0.000022065303
334  2044.75 -0.000025994216
335  2049.76 -0.000020035144
336  2054.76 -0.000016899428
337  2059.77 -0.000013637558
338  2064.78 -0.000015815205
339  2069.79 -0.000020574399
340  2074.80 -0.000027388894
341  2079.81 -0.000031106198
342  2084.82 -0.000036349315
343  2089.83 -0.000042820536
344  2094.83 -0.000053123858
345  2099.84 -0.000076868524
346  2104.85 -0.000120978250
347  2109.86 -0.000224298682
348  2114.87 -0.000436080949
349  2119.88 -0.000888765493
350  2124.89 -0.001770426263
351  2129.89 -0.003175052996
352  2134.90 -0.006063656442
353  2139.91 -0.009087380120
354  2144.92 -0.014394809489
355  2149.93 -0.022782139737
356  2154.94 -0.030751721195
357  2159.95 -0.043258476473
358  2164.96 -0.045754462380
359  2169.96 -0.050752873108
360  2174.97 -0.047777030319
361  2179.98 -0.042540802013
362  2184.99 -0.025389733034
363  2190.00 -0.019023144441
364  2195.01 -0.077148835571
365  2200.02 -0.376885905429
366  2205.02 -0.226958642455
367  2210.03 -0.051722717673
368  2215.04 -0.074100346697
369  2220.05 -0.116185080428
370  2225.06 -0.138374349818
371  2230.07 -0.208597947462
372  2235.08 -0.256530097573
373  2240.09 -0.287126281287
374  2245.09 -0.376355500307
375  2250.10 -0.367074782891
376  2255.11 -0.424985242395
377  2260.12 -0.501761739326
378  2265.13 -0.521513298183
379  2270.14 -0.491937042702
380  2275.15 -0.581792337661
381  2280.15 -0.541563415536
382  2285.16 -0.588347387679
383  2290.17 -0.631312574912
384  2295.18 -0.711736370354
385  2300.19 -0.747032772272
386  2305.20 -0.610608339372
387  2310.21 -0.263291247362
388  2315.22 -0.814556072735
389  2320.22 -0.986569773390
390  2325.23 -0.415728475349
391  2330.24 -0.436444821965
392  2335.25 -0.552893991331
393  2340.26 -0.857315532746
394  2345.27 -0.962255599626
395  2350.28 -1.102227933946
396  2355.28 -0.982630695509
397  2360.29 -0.681946547380
398  2365.30 -0.615459871467
399  2370.31 -1.866368758771
400  2375.32 -1.057352351697
401  2380.33 -0.518572209363
402  2385.34 -0.546558464907
403  2390.35 -0.547173312511
404  2395.35 -0.544492747337
405  2400.36 -0.374398780046
406  2405.37 -0.349317312153
407  2410.38 -0.200420496802
408  2415.39 -0.151877057423
409  2420.40 -0.144325322495
410  2425.41 -0.186825031010
411  2430.41 -0.114237980912
412  2435.42 -0.108069756532
413  2440.43 -0.078902311189
414  2445.44 -0.068168488789
415  2450.45 -0.059594286502
416  2455.46 -0.045664514005
417  2460.47 -0.035835878301
418  2465.48 -0.026784373891
419  2470.48 -0.022689602373
420  2475.49 -0.014678641377
421  2480.50 -0.013905287721
422  2485.51 -0.013907019535
423  2490.52 -0.012997130128
424  2495.53 -0.010437942956
425  2500.54 -0.011190356344


==> figures/spectra/hitran/benchmark_ang20190621t200919_co2_unit.txt <==
001   376.86 -0.000000000000
002   381.87 -0.000000000000
003   386.88 -0.000000000000
004   391.89 -0.000000000000
005   396.89 -0.000000000000
006   401.90 -0.000000000000
007   406.91 -0.000000000000
008   411.92 -0.000000000000
009   416.93 -0.000000000000
010   421.94 -0.000000000000
011   426.95 -0.000000000000
012   431.96 -0.000000000000
013   436.96 -0.000000000000
014   441.97 -0.000000000000
015   446.98 -0.000000000000
016   451.99 -0.000000000000
017   457.00 -0.000000000000
018   462.01 -0.000000000000
019   467.02 -0.000000000000
020   472.02 -0.000000000000
021   477.03 -0.000000000000
022   482.04 -0.000000000000
023   487.05 -0.000000000000
024   492.06 -0.000000000000
025   497.07 -0.000000000000
026   502.08 -0.000000000000
027   507.09 -0.000000000000
028   512.09 -0.000000000000
029   517.10 -0.000000000000
030   522.11 -0.000000000000
031   527.12 -0.000000000000
032   532.13 -0.000000000000
033   537.14 -0.000000000000
034   542.15 -0.000000000000
035   547.15 -0.000000000000
036   552.16 -0.000000000000
037   557.17 -0.000000000000
038   562.18 -0.000000000000
039   567.19 -0.000000000000
040   572.20 -0.000000000000
041   577.21 -0.000000000000
042   582.22 -0.000000000000
043   587.22 -0.000000000000
044   592.23 -0.000000000000
045   597.24 -0.000000000000
046   602.25 -0.000000000000
047   607.26 -0.000000000000
048   612.27 -0.000000000000
049   617.28 -0.000000000000
050   622.28 -0.000000000000
051   627.29 -0.000000000000
052   632.30 -0.000000000000
053   637.31 -0.000000000000
054   642.32 -0.000000000000
055   647.33 -0.000000000000
056   652.34 -0.000000000000
057   657.35 -0.000000000000
058   662.35 -0.000000000000
059   667.36 -0.000000000000
060   672.37 -0.000000000000
061   677.38 -0.000000000000
062   682.39 -0.000000000000
063   687.40 -0.000000000000
064   692.41 -0.000000000000
065   697.41 -0.000000000000
066   702.42 -0.000000000000
067   707.43 -0.000000000000
068   712.44 -0.000000000000
069   717.45 -0.000000000000
070   722.46 -0.000000000000
071   727.47 -0.000000000000
072   732.48 -0.000000000000
073   737.48 -0.000000000000
074   742.49 -0.000000000000
075   747.50 -0.000000000000
076   752.51 -0.000000000000
077   757.52 -0.000000000000
078   762.53 -0.000000000000
079   767.54 -0.000000000000
080   772.54 -0.000000000000
081   777.55 -0.000000000000
082   782.56 -0.000000000000
083   787.57 -0.000000000000
084   792.58 -0.000000000000
085   797.59 -0.000000000000
086   802.60 -0.000000000000
087   807.61 -0.000000000000
088   812.61 -0.000000000000
089   817.62 -0.000000000000
090   822.63 -0.000000000000
091   827.64 -0.000000000000
092   832.65 -0.000000000000
093   837.66 -0.000000000000
094   842.67 -0.000000000000
095   847.67 -0.000000000000
096   852.68 -0.000000000000
097   857.69 -0.000000000000
098   862.70 -0.000000000000
099   867.71 -0.000000000000
100   872.72 -0.000000000000
101   877.73 -0.000000000000
102   882.74 -0.000000000000
103   887.74 -0.000000000000
104   892.75 -0.000000000000
105   897.76 -0.000000000000
106   902.77 -0.000000000000
107   907.78 -0.000000000000
108   912.79 -0.000000000000
109   917.80 -0.000000000000
110   922.81 -0.000000000000
111   927.81 -0.000000000000
112   932.82 -0.000000000000
113   937.83 -0.000000000000
114   942.84 -0.000000000000
115   947.85 -0.000000000000
116   952.86 -0.000000000000
117   957.87 -0.000000000000
118   962.87 -0.000000000000
119   967.88 -0.000000000000
120   972.89 -0.000000000000
121   977.90 -0.000000000000
122   982.91 -0.000000000000
123   987.92 -0.000000000000
124   992.93 -0.000000000000
125   997.94 -0.000000000000
126  1002.94 -0.000000000000
127  1007.95 -0.000000000000
128  1012.96 -0.000000000000
129  1017.97 -0.000000000000
130  1022.98 -0.000000000000
131  1027.99 -0.000000000000
132  1033.00 -0.000000000000
133  1038.00 -0.000000000000
134  1043.01 -0.000000000000
135  1048.02 -0.000000000000
136  1053.03 -0.000000000000
137  1058.04 -0.000000000000
138  1063.05 -0.000000000000
139  1068.06 -0.000000000000
140  1073.07 -0.000000000000
141  1078.07 -0.000000000000
142  1083.08 -0.000000000000
143  1088.09 -0.000000000000
144  1093.10 -0.000000000000
145  1098.11 -0.000000000000
146  1103.12 -0.000000000000
147  1108.13 -0.000000000000
148  1113.13 -0.000000000000
149  1118.14 -0.000000000000
150  1123.15 -0.000000000000
151  1128.16 -0.000000000000
152  1133.17 -0.000000000000
153  1138.18 -0.000000000000
154  1143.19 -0.000000000000
155  1148.20 -0.000000000000
156  1153.20 -0.000000000000
157  1158.21 -0.000000000000
158  1163.22 -0.000000000000
159  1168.23 -0.000000000000
160  1173.24 -0.000000000000
161  1178.25 -0.000000000000
162  1183.26 -0.000000000000
163  1188.26 -0.000000000000
164  1193.27 -0.000000000000
165  1198.28 -0.000000000000
166  1203.29 -0.000000000000
167  1208.30 -0.000000000000
168  1213.31 -0.000000000000
169  1218.32 -0.000000000000
170  1223.33 -0.000000000000
171  1228.33 -0.000000000000
172  1233.34 -0.000000000000
173  1238.35 -0.000000000000
174  1243.36 -0.000000000000
175  1248.37 -0.000000000000
176  1253.38 -0.000000000000
177  1258.39 -0.000000000000
178  1263.39 -0.000000000000
179  1268.40 -0.000000000000
180  1273.41 -0.000000060784
181  1278.42 -0.000000039862
182  1283.43 -0.000000951061
183  1288.44 -0.000009697355
184  1293.45 -0.000013825518
185  1298.46 -0.000005930075
186  1303.46 -0.000000486755
187  1308.47 -0.000003298818
188  1313.48 -0.000041255501
189  1318.49 -0.000046175818
190  1323.50 -0.000017909506
191  1328.51 -0.000001635743
192  1333.52 -0.000005610982
193  1338.52 -0.000020015755
194  1343.53 -0.000016761264
195  1348.54 -0.000005404135
196  1353.55 -0.000001441075
197  1358.56 -0.000000425691
198  1363.57 -0.000000346850
199  1368.58 -0.000001154121
200  1373.59 -0.000001253428
201  1378.59 -0.000000748943
202  1383.60 -0.000000255332
203  1388.61 -0.000000202825
204  1393.62 -0.000000115777
205  1398.63 -0.000000061269
206  1403.64 -0.000000019309
207  1408.65 -0.000000007061
208  1413.65 -0.000000016642
209  1418.66 -0.000000031297
210  1423.67 -0.000038919484
211  1428.68 -0.003132196853
212  1433.69 -0.007536568675
213  1438.70 -0.005333088129
214  1443.71 -0.001942215186
215  1448.72 -0.000498422841
216  1453.72 -0.000102550195
217  1458.73 -0.000018832846
218  1463.74 -0.000003621634
219  1468.75 -0.000028818171
220  1473.76 -0.000084209231
221  1478.77 -0.000063059452
222  1483.78 -0.000027818672
223  1488.78 -0.000010292608
224  1493.79 -0.000018065834
225  1498.80 -0.000018733103
226  1503.81 -0.000002909511
227  1508.82 -0.000000443478
228  1513.83 -0.000000392998
229  1518.84 -0.000002582955
230  1523.85 -0.000025693945
231  1528.85 -0.000085003218
232  1533.86 -0.000249844505
233  1538.87 -0.000211117797
234  1543.88 -0.000136912392
235  1548.89 -0.000019724308
236  1553.90 -0.000001995812
237  1558.91 -0.000002892152
238  1563.91 -0.000085191820
239  1568.92 -0.001423661355
240  1573.93 -0.002236505663
241  1578.94 -0.001873713118
242  1583.95 -0.000733190174
243  1588.96 -0.000088123230
244  1593.97 -0.000086187148
245  1598.98 -0.001327480946
246  1603.98 -0.002161679845
247  1608.99 -0.001960726682
248  1614.00 -0.001018910802
249  1619.01 -0.000264185284
250  1624.02 -0.000067470229
251  1629.03 -0.000033690119
252  1634.04 -0.000036754502
253  1639.04 -0.000165804429
254  1644.05 -0.000204773539
255  1649.06 -0.000190359264
256  1654.07 -0.000112803196
257  1659.08 -0.000037959137
258  1664.09 -0.000028030891
259  1669.10 -0.000017206299
260  1674.11 -0.000008057308
261  1679.11 -0.000004217976
262  1684.12 -0.000002736721
263  1689.13 -0.000001122978
264  1694.14 -0.000000456022
265  1699.15 -0.000000970889
266  1704.16 -0.000002433560
267  1709.17 -0.000001822699
268  1714.17 -0.000001632180
269  1719.18 -0.000000581610
270  1724.19 -0.000000214569
271  1729.20 -0.000000103341
272  1734.21 -0.000000037931
273  1739.22 -0.000000012969
274  1744.23 -0.000000006233
275  1749.24 -0.000000460323
276  1754.24 -0.000004392221
277  1759.25 -0.000003535418
278  1764.26 -0.000003063917
279  1769.27 -0.000001727662
280  1774.28 -0.000000649255
281  1779.29 -0.000000253164
282  1784.30 -0.000002510751
283  1789.30 -0.000003569947
284  1794.31 -0.000002463862
285  1799.32 -0.000001848250
286  1804.33 -0.000001213793
287  1809.34 -0.000000714028
288  1814.35 -0.000000496474
289  1819.36 -0.000000328912
290  1824.37 -0.000000167399
291  1829.37 -0.000000063690
292  1834.38 -0.000000033562
293  1839.39 -0.000000022711
294  1844.40 -0.000000048249
295  1849.41 -0.000000031818
296  1854.42 -0.000000036570
297  1859.43 -0.000000066314
298  1864.44 -0.000000794714
299  1869.44 -0.000017254885
300  1874.45 -0.000140158660
301  1879.46 -0.000333610467
302  1884.47 -0.000324215540
303  1889.48 -0.000113302738
304  1894.49 -0.000047257924
305  1899.50 -0.000021886928
306  1904.50 -0.000018680013
307  1909.51 -0.000021162164
308  1914.52 -0.000013082674
309  1919.53 -0.000010929421
310  1924.54 -0.000010249342
311  1929.55 -0.000011831290
312  1934.56 -0.000133388480
313  1939.57 -0.001380159948
314  1944.57 -0.006599865368
315  1949.58 -0.023258203330
316  1954.59 -0.064084189408
317  1959.60 -0.047698094908
318  1964.61 -0.048673878075
319  1969.62 -0.038801899465
320  1974.63 -0.012527047965
321  1979.63 -0.002400065482
322  1984.64 -0.000499425048
323  1989.65 -0.000619845699
324  1994.66 -0.014785730270
325  1999.67 -0.126681810833
326  2004.68 -0.205465679272
327  2009.69 -0.125263972273
328  2014.70 -0.159636314776
329  2019.70 -0.103939927607
330  2024.71 -0.036745487773
331  2029.72 -0.009627757287
332  2034.73 -0.003308184804
333  2039.74 -0.002633345218
334  2044.75 -0.005547273290
335  2049.76 -0.025129641114
336  2054.76 -0.042888942765
337  2059.77 -0.023995005569
338  2064.78 -0.032620319914
339  2069.79 -0.028855946509
340  2074.80 -0.013815152233
341  2079.81 -0.004783734722
342  2084.82 -0.003933309631
343  2089.83 -0.003058899453
344  2094.83 -0.001574695162
345  2099.84 -0.000728190172
346  2104.85 -0.000364183150
347  2109.86 -0.000251779897
348  2114.87 -0.000203697476
349  2119.88 -0.000103410521
350  2124.89 -0.000041265154
351  2129.89 -0.000029667636
352  2134.90 -0.000019309011
353  2139.91 -0.000016159356
354  2144.92 -0.000051473163
355  2149.93 -0.000110862386
356  2154.94 -0.000059156153
357  2159.95 -0.000077520156
358  2164.96 -0.000077405793
359  2169.96 -0.000050741220
360  2174.97 -0.000024773434
361  2179.98 -0.000010074558
362  2184.99 -0.000006019055
363  2190.00 -0.000007079841
364  2195.01 -0.000004967519
365  2200.02 -0.000002111166
366  2205.02 -0.000000918163
367  2210.03 -0.000001783551
368  2215.04 -0.000001459692
369  2220.05 -0.000001107151
370  2225.06 -0.000001269304
371  2230.07 -0.000000805120
372  2235.08 -0.000000464368
373  2240.09 -0.000000356491
374  2245.09 -0.000000637217
375  2250.10 -0.000001181367
376  2255.11 -0.000001240214
377  2260.12 -0.000000651410
378  2265.13 -0.000000331668
379  2270.14 -0.000000291512
380  2275.15 -0.000000598339
381  2280.15 -0.000000517623
382  2285.16 -0.000000256038
383  2290.17 -0.000000127797
384  2295.18 -0.000000099361
385  2300.19 -0.000000048414
386  2305.20 -0.000000044842
387  2310.21 -0.000000055936
388  2315.22 -0.000000036543
389  2320.22 -0.000000013404
390  2325.23 -0.000000003939
391  2330.24 -0.000000002140
392  2335.25 -0.000000003033
393  2340.26 -0.000000003047
394  2345.27 -0.000000003270
395  2350.28 -0.000000004184
396  2355.28 -0.000000008029
397  2360.29 -0.000000018997
398  2365.30 -0.000000033819
399  2370.31 -0.000000036283
400  2375.32 -0.000000039761
401  2380.33 -0.000000081467
402  2385.34 -0.000000148456
403  2390.35 -0.000000219872
404  2395.35 -0.000000172867
405  2400.36 -0.000000111210
406  2405.37 -0.000000204893
407  2410.38 -0.000000164049
408  2415.39 -0.000000060146
409  2420.40 -0.000000010412
410  2425.41 -0.000000000718
411  2430.41 -0.000000000255
412  2435.42 -0.000000003632
413  2440.43 -0.000000004052
414  2445.44 -0.000000000959
415  2450.45 -0.000000002815
416  2455.46 -0.000000011298
417  2460.47 -0.000000052918
418  2465.48 -0.000000711690
419  2470.48 -0.000001762897
420  2475.49 -0.000001618016
421  2480.50 -0.000022223001
422  2485.51 -0.000069015935
423  2490.52 -0.000034076841
424  2495.53 -0.000012541281
425  2500.54 -0.000016226225


==> figures/spectra/hitran/benchmark_ang20191004t221515_co2_unit.txt <==
001   376.72 -0.000000000000
002   381.73 -0.000000000000
003   386.74 -0.000000000000
004   391.75 -0.000000000000
005   396.75 -0.000000000000
006   401.76 -0.000000000000
007   406.77 -0.000000000000
008   411.78 -0.000000000000
009   416.79 -0.000000000000
010   421.80 -0.000000000000
011   426.81 -0.000000000000
012   431.82 -0.000000000000
013   436.82 -0.000000000000
014   441.83 -0.000000000000
015   446.84 -0.000000000000
016   451.85 -0.000000000000
017   456.86 -0.000000000000
018   461.87 -0.000000000000
019   466.88 -0.000000000000
020   471.88 -0.000000000000
021   476.89 -0.000000000000
022   481.90 -0.000000000000
023   486.91 -0.000000000000
024   491.92 -0.000000000000
025   496.93 -0.000000000000
026   501.94 -0.000000000000
027   506.95 -0.000000000000
028   511.95 -0.000000000000
029   516.96 -0.000000000000
030   521.97 -0.000000000000
031   526.98 -0.000000000000
032   531.99 -0.000000000000
033   537.00 -0.000000000000
034   542.01 -0.000000000000
035   547.01 -0.000000000000
036   552.02 -0.000000000000
037   557.03 -0.000000000000
038   562.04 -0.000000000000
039   567.05 -0.000000000000
040   572.06 -0.000000000000
041   577.07 -0.000000000000
042   582.08 -0.000000000000
043   587.08 -0.000000000000
044   592.09 -0.000000000000
045   597.10 -0.000000000000
046   602.11 -0.000000000000
047   607.12 -0.000000000000
048   612.13 -0.000000000000
049   617.14 -0.000000000000
050   622.14 -0.000000000000
051   627.15 -0.000000000000
052   632.16 -0.000000000000
053   637.17 -0.000000000000
054   642.18 -0.000000000000
055   647.19 -0.000000000000
056   652.20 -0.000000000000
057   657.21 -0.000000000000
058   662.21 -0.000000000000
059   667.22 -0.000000000000
060   672.23 -0.000000000000
061   677.24 -0.000000000000
062   682.25 -0.000000000000
063   687.26 -0.000000000000
064   692.27 -0.000000000000
065   697.27 -0.000000000000
066   702.28 -0.000000000000
067   707.29 -0.000000000000
068   712.30 -0.000000000000
069   717.31 -0.000000000000
070   722.32 -0.000000000000
071   727.33 -0.000000000000
072   732.34 -0.000000000000
073   737.34 -0.000000000000
074   742.35 -0.000000000000
075   747.36 -0.000000000000
076   752.37 -0.000000000000
077   757.38 -0.000000000000
078   762.39 -0.000000000000
079   767.40 -0.000000000000
080   772.40 -0.000000000000
081   777.41 -0.000000000000
082   782.42 -0.000000000000
083   787.43 -0.000000000000
084   792.44 -0.000000000000
085   797.45 -0.000000000000
086   802.46 -0.000000000000
087   807.47 -0.000000000000
088   812.47 -0.000000000000
089   817.48 -0.000000000000
090   822.49 -0.000000000000
091   827.50 -0.000000000000
092   832.51 -0.000000000000
093   837.52 -0.000000000000
094   842.53 -0.000000000000
095   847.53 -0.000000000000
096   852.54 -0.000000000000
097   857.55 -0.000000000000
098   862.56 -0.000000000000
099   867.57 -0.000000000000
100   872.58 -0.000000000000
101   877.59 -0.000000000000
102   882.60 -0.000000000000
103   887.60 -0.000000000000
104   892.61 -0.000000000000
105   897.62 -0.000000000000
106   902.63 -0.000000000000
107   907.64 -0.000000000000
108   912.65 -0.000000000000
109   917.66 -0.000000000000
110   922.67 -0.000000000000
111   927.67 -0.000000000000
112   932.68 -0.000000000000
113   937.69 -0.000000000000
114   942.70 -0.000000000000
115   947.71 -0.000000000000
116   952.72 -0.000000000000
117   957.73 -0.000000000000
118   962.73 -0.000000000000
119   967.74 -0.000000000000
120   972.75 -0.000000000000
121   977.76 -0.000000000000
122   982.77 -0.000000000000
123   987.78 -0.000000000000
124   992.79 -0.000000000000
125   997.80 -0.000000000000
126  1002.80 -0.000000000000
127  1007.81 -0.000000000000
128  1012.82 -0.000000000000
129  1017.83 -0.000000000000
130  1022.84 -0.000000000000
131  1027.85 -0.000000000000
132  1032.86 -0.000000000000
133  1037.86 -0.000000000000
134  1042.87 -0.000000000000
135  1047.88 -0.000000000000
136  1052.89 -0.000000000000
137  1057.90 -0.000000000000
138  1062.91 -0.000000000000
139  1067.92 -0.000000000000
140  1072.93 -0.000000000000
141  1077.93 -0.000000000000
142  1082.94 -0.000000000000
143  1087.95 -0.000000000000
144  1092.96 -0.000000000000
145  1097.97 -0.000000000000
146  1102.98 -0.000000000000
147  1107.99 -0.000000000000
148  1112.99 -0.000000000000
149  1118.00 -0.000000000000
150  1123.01 -0.000000000000
151  1128.02 -0.000000000000
152  1133.03 -0.000000000000
153  1138.04 -0.000000000000
154  1143.05 -0.000000000000
155  1148.06 -0.000000000000
156  1153.06 -0.000000000000
157  1158.07 -0.000000000000
158  1163.08 -0.000000000000
159  1168.09 -0.000000000000
160  1173.10 -0.000000000000
161  1178.11 -0.000000000000
162  1183.12 -0.000000000000
163  1188.12 -0.000000000000
164  1193.13 -0.000000000000
165  1198.14 -0.000000000000
166  1203.15 -0.000000000000
167  1208.16 -0.000000000000
168  1213.17 -0.000000000000
169  1218.18 -0.000000000000
170  1223.19 -0.000000000000
171  1228.19 -0.000000000000
172  1233.20 -0.000000000000
173  1238.21 -0.000000000000
174  1243.22 -0.000000000000
175  1248.23 -0.000000000000
176  1253.24 -0.000000000000
177  1258.25 -0.000000000000
178  1263.25 -0.000000000000
179  1268.26 -0.000000000000
180  1273.27 -0.000000064948
181  1278.28 -0.000000037953
182  1283.29 -0.000000870656
183  1288.30 -0.000009334576
184  1293.31 -0.000013938711
185  1298.32 -0.000006210248
186  1303.32 -0.000000524851
187  1308.33 -0.000002946361
188  1313.34 -0.000040045951
189  1318.35 -0.000046640256
190  1323.36 -0.000018799666
191  1328.37 -0.000001750266
192  1333.38 -0.000005219132
193  1338.38 -0.000019924127
194  1343.39 -0.000016965044
195  1348.40 -0.000005657096
196  1353.41 -0.000001489648
197  1358.42 -0.000000435866
198  1363.43 -0.000000339284
199  1368.44 -0.000001130382
200  1373.45 -0.000001258459
201  1378.45 -0.000000772348
202  1383.46 -0.000000260053
203  1388.47 -0.000000204346
204  1393.48 -0.000000118098
205  1398.49 -0.000000062565
206  1403.50 -0.000000020113
207  1408.51 -0.000000007024
208  1413.51 -0.000000016438
209  1418.52 -0.000000027692
210  1423.53 -0.000032604933
211  1428.54 -0.002915741746
212  1433.55 -0.007601764631
213  1438.56 -0.005401569633
214  1443.57 -0.002016949922
215  1448.58 -0.000519271689
216  1453.58 -0.000107328750
217  1458.59 -0.000019787958
218  1463.60 -0.000003732478
219  1468.61 -0.000026719972
220  1473.62 -0.000084719993
221  1478.63 -0.000063525882
222  1483.64 -0.000028780511
223  1488.64 -0.000010402221
224  1493.65 -0.000017710140
225  1498.66 -0.000019199436
226  1503.67 -0.000003111694
227  1508.68 -0.000000455107
228  1513.69 -0.000000386238
229  1518.70 -0.000002403368
230  1523.71 -0.000024557436
231  1528.71 -0.000081851013
232  1533.72 -0.000247402924
233  1538.73 -0.000211858908
234  1543.74 -0.000141322927
235  1548.75 -0.000021191798
236  1553.76 -0.000002057339
237  1558.77 -0.000002798041
238  1563.77 -0.000076136860
239  1568.78 -0.001360860473
240  1573.79 -0.002258083655
241  1578.80 -0.001884541939
242  1583.81 -0.000767491694
243  1588.82 -0.000094145400
244  1593.83 -0.000078523258
245  1598.84 -0.001267326682
246  1603.84 -0.002182898917
247  1608.85 -0.001959711989
248  1613.86 -0.001054574954
249  1618.87 -0.000274498997
250  1623.88 -0.000069802735
251  1628.89 -0.000034069887
252  1633.90 -0.000035493279
253  1638.90 -0.000160885093
254  1643.91 -0.000207272706
255  1648.92 -0.000189849241
256  1653.93 -0.000116050684
257  1658.94 -0.000039043418
258  1663.95 -0.000027994971
259  1668.96 -0.000017633009
260  1673.97 -0.000008203689
261  1678.97 -0.000004277909
262  1683.98 -0.000002784802
263  1688.99 -0.000001156147
264  1694.00 -0.000000462826
265  1699.01 -0.000000923553
266  1704.02 -0.000002441338
267  1709.03 -0.000001819102
268  1714.03 -0.000001655497
269  1719.04 -0.000000604516
270  1724.05 -0.000000218353
271  1729.06 -0.000000106053
272  1734.07 -0.000000039064
273  1739.08 -0.000000013345
274  1744.09 -0.000000006066
275  1749.10 -0.000000410888
276  1754.10 -0.000004313319
277  1759.11 -0.000003560564
278  1764.12 -0.000003092762
279  1769.13 -0.000001767059
280  1774.14 -0.000000669776
281  1779.15 -0.000000251352
282  1784.16 -0.000002381324
283  1789.16 -0.000003650242
284  1794.17 -0.000002455410
285  1799.18 -0.000001881865
286  1804.19 -0.000001218031
287  1809.20 -0.000000731124
288  1814.21 -0.000000497931
289  1819.22 -0.000000334814
290  1824.23 -0.000000171353
291  1829.23 -0.000000065176
292  1834.24 -0.000000034218
293  1839.25 -0.000000022366
294  1844.26 -0.000000048037
295  1849.27 -0.000000032144
296  1854.28 -0.000000036394
297  1859.29 -0.000000063015
298  1864.30 -0.000000735067
299  1869.30 -0.000015873018
300  1874.31 -0.000135658353
301  1879.32 -0.000325582158
302  1884.33 -0.000333813402
303  1889.34 -0.000115379308
304  1894.35 -0.000048776062
305  1899.36 -0.000022181942
306  1904.36 -0.000018502055
307  1909.37 -0.000021275272
308  1914.38 -0.000013369078
309  1919.39 -0.000010819083
310  1924.40 -0.000010389271
311  1929.41 -0.000011302707
312  1934.42 -0.000124284504
313  1939.43 -0.001303188163
314  1944.43 -0.006382879266
315  1949.44 -0.022369205936
316  1954.45 -0.063329577090
317  1959.46 -0.048622295249
318  1964.47 -0.048244367066
319  1969.48 -0.039605732558
320  1974.49 -0.013046750426
321  1979.49 -0.002522843231
322  1984.50 -0.000513492042
323  1989.51 -0.000587476075
324  1994.52 -0.013576539774
325  1999.53 -0.122114982654
326  2004.54 -0.207026091411
327  2009.55 -0.125344595296
328  2014.56 -0.159689964206
329  2019.56 -0.106213427616
330  2024.57 -0.038052793830
331  2029.58 -0.009995498384
332  2034.59 -0.003373091133
333  2039.60 -0.002622838031
334  2044.61 -0.005317562750
335  2049.62 -0.024335009308
336  2054.62 -0.042986794529
337  2059.63 -0.024344865652
338  2064.64 -0.032286435525
339  2069.65 -0.029262524896
340  2074.66 -0.014184528841
341  2079.67 -0.004901720913
342  2084.68 -0.003931765807
343  2089.69 -0.003099983100
344  2094.69 -0.001610781010
345  2099.70 -0.000742113098
346  2104.71 -0.000371553657
347  2109.72 -0.000252282179
348  2114.73 -0.000206176645
349  2119.74 -0.000106062567
350  2124.75 -0.000042030721
351  2129.75 -0.000029919755
352  2134.76 -0.000019548195
353  2139.77 -0.000016053713
354  2144.78 -0.000049308553
355  2149.79 -0.000111019209
356  2154.80 -0.000060137541
357  2159.81 -0.000076659197
358  2164.82 -0.000078033903
359  2169.82 -0.000051525864
360  2174.83 -0.000025346416
361  2179.84 -0.000010374447
362  2184.85 -0.000005992974
363  2189.86 -0.000007088259
364  2194.87 -0.000005055317
365  2199.88 -0.000002174992
366  2204.88 -0.000000915810
367  2209.89 -0.000001762887
368  2214.90 -0.000001487675
369  2219.91 -0.000001096936
370  2224.92 -0.000001276846
371  2229.93 -0.000000818038
372  2234.94 -0.000000471143
373  2239.95 -0.000000354912
374  2244.95 -0.000000623644
375  2249.96 -0.000001168474
376  2254.97 -0.000001251100
377  2259.98 -0.000000665418
378  2264.99 -0.000000340195
379  2270.00 -0.000000283746
380  2275.01 -0.000000593571
381  2280.01 -0.000000524684
382  2285.02 -0.000000262091
383  2290.03 -0.000000129483
384  2295.04 -0.000000100135
385  2300.05 -0.000000049560
386  2305.06 -0.000000044340
387  2310.07 -0.000000056051
388  2315.08 -0.000000037307
389  2320.08 -0.000000013856
390  2325.09 -0.000000004085
391  2330.10 -0.000000002118
392  2335.11 -0.000000003024
393  2340.12 -0.000000003046
394  2345.13 -0.000000003260
395  2350.14 -0.000000004133
396  2355.14 -0.000000007847
397  2360.15 -0.000000018575
398  2365.16 -0.000000033499
399  2370.17 -0.000000036441
400  2375.18 -0.000000039107
401  2380.19 -0.000000080002
402  2385.20 -0.000000146127
403  2390.21 -0.000000218908
404  2395.21 -0.000000176147
405  2400.22 -0.000000109691
406  2405.23 -0.000000203483
407  2410.24 -0.000000166934
408  2415.25 -0.000000062484
409  2420.26 -0.000000011057
410  2425.27 -0.000000000787
411  2430.27 -0.000000000231
412  2435.28 -0.000000003500
413  2440.29 -0.000000004152
414  2445.30 -0.000000000991
415  2450.31 -0.000000002680
416  2455.32 -0.000000010943
417  2460.33 -0.000000049278
418  2465.34 -0.000000674952
419  2470.34 -0.000001757138
420  2475.35 -0.000001581911
421  2480.36 -0.000020782091
422  2485.37 -0.000068877006
423  2490.38 -0.000035332713
424  2495.39 -0.000012531440
425  2500.40 -0.000016231513


==> figures/spectra/hitran/benchmark_ang20191023t151141_ch4_unit.txt <==
001   376.72 -0.000000000000
002   381.73 -0.000000000000
003   386.74 -0.000000000000
004   391.75 -0.000000000000
005   396.75 -0.000000000000
006   401.76 -0.000000000000
007   406.77 -0.000000000000
008   411.78 -0.000000000000
009   416.79 -0.000000000000
010   421.80 -0.000000000000
011   426.81 -0.000000000000
012   431.82 -0.000000000000
013   436.82 -0.000000000000
014   441.83 -0.000000000000
015   446.84 -0.000000000000
016   451.85 -0.000000000000
017   456.86 -0.000000000000
018   461.87 -0.000000000000
019   466.88 -0.000000000000
020   471.88 -0.000000000000
021   476.89 -0.000000000000
022   481.90 -0.000000000000
023   486.91 -0.000000000000
024   491.92 -0.000000000000
025   496.93 -0.000000000000
026   501.94 -0.000000000000
027   506.95 -0.000000000000
028   511.95 -0.000000000000
029   516.96 -0.000000000000
030   521.97 -0.000000000000
031   526.98 -0.000000000000
032   531.99 -0.000000000000
033   537.00 -0.000000000000
034   542.01 -0.000000000000
035   547.01 -0.000000000000
036   552.02 -0.000000000000
037   557.03 -0.000000000000
038   562.04 -0.000000000000
039   567.05 -0.000000000000
040   572.06 -0.000000000000
041   577.07 -0.000000000000
042   582.08 -0.000000000000
043   587.08 -0.000000000000
044   592.09 -0.000000000000
045   597.10 -0.000000000000
046   602.11 -0.000000000000
047   607.12 -0.000000000000
048   612.13 -0.000000000000
049   617.14 -0.000000000000
050   622.14 -0.000000000000
051   627.15 -0.000000000000
052   632.16 -0.000000000000
053   637.17 -0.000000000000
054   642.18 -0.000000000000
055   647.19 -0.000000000000
056   652.20 -0.000000000000
057   657.21 -0.000000000000
058   662.21 -0.000000000000
059   667.22 -0.000000000000
060   672.23 -0.000000000000
061   677.24 -0.000000000000
062   682.25 -0.000000000000
063   687.26 -0.000000000000
064   692.27 -0.000000000000
065   697.27 -0.000000000000
066   702.28 -0.000000000000
067   707.29 -0.000000000000
068   712.30 -0.000000000000
069   717.31 -0.000000000000
070   722.32 -0.000000000000
071   727.33 -0.000000000000
072   732.34 -0.000000000000
073   737.34 -0.000000000000
074   742.35 -0.000000000000
075   747.36 -0.000000000000
076   752.37 -0.000000000000
077   757.38 -0.000000000000
078   762.39 -0.000000000000
079   767.40 -0.000000000000
080   772.40 -0.000000000000
081   777.41 -0.000000000000
082   782.42 -0.000000000000
083   787.43 -0.000000000000
084   792.44 -0.000000000000
085   797.45 -0.000000000000
086   802.46 -0.000000000000
087   807.47 -0.000000000000
088   812.47 -0.000000000000
089   817.48 -0.000000000000
090   822.49 -0.000000000000
091   827.50 -0.000000000000
092   832.51 -0.000000000000
093   837.52 -0.000000000000
094   842.53 -0.000000000000
095   847.53 -0.000000000000
096   852.54 -0.000000000000
097   857.55 -0.000000000000
098   862.56 -0.000000000000
099   867.57 -0.000000000000
100   872.58 -0.000000000000
101   877.59 -0.000000000000
102   882.60 -0.000000000000
103   887.60 -0.000000000000
104   892.61 -0.000000000000
105   897.62 -0.000000000000
106   902.63 -0.000000000000
107   907.64 -0.000000000000
108   912.65 -0.000000000000
109   917.66 -0.000000000000
110   922.67 -0.000000000000
111   927.67 -0.000000000000
112   932.68 -0.000000000000
113   937.69 -0.000000000000
114   942.70 -0.000000000000
115   947.71 -0.000000000000
116   952.72 -0.000000000000
117   957.73 -0.000000000000
118   962.73 -0.000000000000
119   967.74 -0.000000000000
120   972.75 -0.000000000000
121   977.76 -0.000000000000
122   982.77 -0.000000000000
123   987.78 -0.000000000000
124   992.79 -0.000000000000
125   997.80 -0.000000000000
126  1002.80 -0.000000000000
127  1007.81 -0.000000000000
128  1012.82 -0.000000000000
129  1017.83 -0.000000000000
130  1022.84 -0.000000000000
131  1027.85 -0.000000000000
132  1032.86 -0.000000000000
133  1037.86 -0.000000000000
134  1042.87 -0.000000000000
135  1047.88 -0.000000000000
136  1052.89 -0.000000000000
137  1057.90 -0.000000000000
138  1062.91 -0.000000000000
139  1067.92 -0.000000000000
140  1072.93 -0.000000000000
141  1077.93 -0.000000000000
142  1082.94 -0.000000000000
143  1087.95 -0.000000000000
144  1092.96 -0.000000000000
145  1097.97 -0.000000000000
146  1102.98 -0.000000000000
147  1107.99 -0.000000000000
148  1112.99 -0.000000000000
149  1118.00 -0.000000000000
150  1123.01 -0.000000000000
151  1128.02 -0.000000000000
152  1133.03 -0.000000000000
153  1138.04 -0.000000000000
154  1143.05 -0.000000000000
155  1148.06 -0.000000000000
156  1153.06 -0.000000000000
157  1158.07 -0.000000000000
158  1163.08 -0.000000000000
159  1168.09 -0.000000000000
160  1173.10 -0.000000000000
161  1178.11 -0.000000000000
162  1183.12 -0.000000000000
163  1188.12 -0.000000000000
164  1193.13 -0.000000000000
165  1198.14 -0.000000000000
166  1203.15 -0.000000000000
167  1208.16 -0.000000000000
168  1213.17 -0.000000000000
169  1218.18 -0.000000000000
170  1223.19 -0.000000000000
171  1228.19 -0.000000000000
172  1233.20 -0.000000000000
173  1238.21 -0.000000000000
174  1243.22 -0.000000000000
175  1248.23 -0.000000000000
176  1253.24 -0.000000000000
177  1258.25 -0.000000000000
178  1263.25 -0.000000000000
179  1268.26 -0.000000000000
180  1273.27 -0.000014919720
181  1278.28 -0.000010342459
182  1283.29 -0.000010155808
183  1288.30 -0.000018667650
184  1293.31 -0.000052550841
185  1298.32 -0.000170771600
186  1303.32 -0.000628502794
187  1308.33 -0.002065566852
188  1313.34 -0.005111556365
189  1318.35 -0.008487492315
190  1323.36 -0.008363442283
191  1328.37 -0.014909721032
192  1333.38 -0.021019310241
193  1338.38 -0.013484012752
194  1343.39 -0.018703058788
195  1348.40 -0.017105164719
196  1353.41 -0.017081738899
197  1358.42 -0.019848526526
198  1363.43 -0.017367479575
199  1368.44 -0.017088849895
200  1373.45 -0.020221304850
201  1378.45 -0.022323446364
202  1383.46 -0.024451076546
203  1388.47 -0.023357612431
204  1393.48 -0.019007737640
205  1398.49 -0.020824438162
206  1403.50 -0.020309221358
207  1408.51 -0.020501497337
208  1413.51 -0.014047718846
209  1418.52 -0.011250486753
210  1423.53 -0.008669224830
211  1428.54 -0.007637753946
212  1433.55 -0.005296375990
213  1438.56 -0.003720454153
214  1443.57 -0.002754419336
215  1448.58 -0.002071203765
216  1453.58 -0.001609406358
217  1458.59 -0.001242589262
218  1463.60 -0.000964393225
219  1468.61 -0.001372502129
220  1473.62 -0.001601240498
221  1478.63 -0.001425333056
222  1483.64 -0.000904408828
223  1488.64 -0.000574933408
224  1493.65 -0.000374910575
225  1498.66 -0.000259847562
226  1503.67 -0.000208387309
227  1508.68 -0.000187617352
228  1513.69 -0.000150204070
229  1518.70 -0.000109659737
230  1523.71 -0.000077857287
231  1528.71 -0.000058279596
232  1533.72 -0.000042879611
233  1538.73 -0.000036748303
234  1543.74 -0.000029517982
235  1548.75 -0.000019795604
236  1553.76 -0.000023578321
237  1558.77 -0.000024933076
238  1563.77 -0.000030455954
239  1568.78 -0.000023347189
240  1573.79 -0.000015281383
241  1578.80 -0.000013322123
242  1583.81 -0.000017456957
243  1588.82 -0.000033031946
244  1593.83 -0.000081727456
245  1598.84 -0.000214709042
246  1603.84 -0.000568432458
247  1608.85 -0.001460050049
248  1613.86 -0.003476733623
249  1618.87 -0.008082010325
250  1623.88 -0.017470626356
251  1628.89 -0.037087345149
252  1633.90 -0.065517750203
253  1638.90 -0.097269314918
254  1643.91 -0.123413680449
255  1648.92 -0.122159037279
256  1653.93 -0.089286621867
257  1658.94 -0.040801577859
258  1663.95 -0.179084819530
259  1668.96 -0.153478184529
260  1673.97 -0.043188728169
261  1678.97 -0.050585054047
262  1683.98 -0.062844703547
263  1688.99 -0.058162762655
264  1694.00 -0.058498257376
265  1699.01 -0.061937028221
266  1704.02 -0.079884446558
267  1709.03 -0.069949947937
268  1714.03 -0.033800463427
269  1719.04 -0.029908177420
270  1724.05 -0.060254165735
271  1729.06 -0.064652968668
272  1734.07 -0.044980024652
273  1739.08 -0.033639442680
274  1744.09 -0.025031177618
275  1749.10 -0.020080202032
276  1754.10 -0.016451256479
277  1759.11 -0.016478180888
278  1764.12 -0.022595575956
279  1769.13 -0.029265533279
280  1774.14 -0.037765817438
281  1779.15 -0.024919226199
282  1784.16 -0.022704117135
283  1789.16 -0.049677938094
284  1794.17 -0.043225622035
285  1799.18 -0.018626025536
286  1804.19 -0.013106591542
287  1809.20 -0.015241317308
288  1814.21 -0.014406035753
289  1819.22 -0.014313421520
290  1824.23 -0.011758722202
291  1829.23 -0.009355187452
292  1834.24 -0.008278019642
293  1839.25 -0.007209760769
294  1844.26 -0.005180159935
295  1849.27 -0.004531617376
296  1854.28 -0.003492034422
297  1859.29 -0.003055575330
298  1864.30 -0.002326862655
299  1869.30 -0.001541034488
300  1874.31 -0.001162475318
301  1879.32 -0.000814529634
302  1884.33 -0.000689386958
303  1889.34 -0.000611022277
304  1894.35 -0.000578665625
305  1899.36 -0.000653323095
306  1904.36 -0.000746002575
307  1909.37 -0.000990463716
308  1914.38 -0.001097300383
309  1919.39 -0.001349250226
310  1924.40 -0.001225800852
311  1929.41 -0.000720626419
312  1934.42 -0.000557551767
313  1939.43 -0.000450747994
314  1944.43 -0.000603764267
315  1949.44 -0.000774463165
316  1954.45 -0.000397896534
317  1959.46 -0.000371371699
318  1964.47 -0.000436525542
319  1969.48 -0.000331123588
320  1974.49 -0.000233922194
321  1979.49 -0.000250082389
322  1984.50 -0.000230196115
323  1989.51 -0.000260650089
324  1994.52 -0.000147952243
325  1999.53 -0.000199005669
326  2004.54 -0.000097943995
327  2009.55 -0.000089283879
328  2014.56 -0.000120910494
329  2019.56 -0.000081074139
330  2024.57 -0.000058123658
331  2029.58 -0.000048831796
332  2034.59 -0.000038699504
333  2039.60 -0.000022346295
334  2044.61 -0.000025773339
335  2049.62 -0.000020324329
336  2054.62 -0.000017066982
337  2059.63 -0.000013609319
338  2064.64 -0.000015806291
339  2069.65 -0.000020269188
340  2074.66 -0.000026997237
341  2079.67 -0.000031402098
342  2084.68 -0.000036207669
343  2089.69 -0.000042309818
344  2094.69 -0.000052656362
345  2099.70 -0.000076367160
346  2104.71 -0.000118692534
347  2109.72 -0.000219846015
348  2114.73 -0.000427070889
349  2119.74 -0.000872713291
350  2124.75 -0.001745708535
351  2129.75 -0.003115151403
352  2134.76 -0.005944250681
353  2139.77 -0.008980455554
354  2144.78 -0.014233396712
355  2149.79 -0.022591444704
356  2154.80 -0.030570355890
357  2159.81 -0.042693905636
358  2164.82 -0.045596850724
359  2169.82 -0.050532095032
360  2174.83 -0.048118995105
361  2179.84 -0.043189512162
362  2184.85 -0.025792636645
363  2189.86 -0.018876740834
364  2194.87 -0.072349732384
365  2199.88 -0.371294515666
366  2204.88 -0.235412403197
367  2209.89 -0.052811774731
368  2214.90 -0.072595973078
369  2219.91 -0.115280351543
370  2224.92 -0.137099924477
371  2229.93 -0.205819944184
372  2234.94 -0.256620797482
373  2239.95 -0.285417729135
374  2244.95 -0.373845838481
375  2249.96 -0.367593988992
376  2254.97 -0.423685534253
377  2259.98 -0.496430889251
378  2264.99 -0.525088029622
379  2270.00 -0.492017887363
380  2275.01 -0.579744237652
381  2280.01 -0.538224727540
382  2285.02 -0.592559293012
383  2290.03 -0.627251454852
384  2295.04 -0.709234037449
385  2300.05 -0.749148235268
386  2305.06 -0.617265479581
387  2310.07 -0.270077410207
388  2315.08 -0.780090514781
389  2320.08 -1.011668484724
390  2325.09 -0.418974001199
391  2330.10 -0.435146896153
392  2335.11 -0.546302136396
393  2340.12 -0.852554068835
394  2345.13 -0.955741257500
395  2350.14 -1.105388710519
396  2355.14 -0.983378697984
397  2360.15 -0.696444050580
398  2365.16 -0.597424399724
399  2370.17 -1.843965956675
400  2375.18 -1.090522267052
401  2380.19 -0.521361458724
402  2385.20 -0.546349976643
403  2390.21 -0.546265366504
404  2395.21 -0.546998111798
405  2400.22 -0.377455276632
406  2405.23 -0.350792193635
407  2410.24 -0.205689826532
408  2415.25 -0.150481949347
409  2420.26 -0.144720595119
410  2425.27 -0.186346435590
411  2430.27 -0.116595498709
412  2435.28 -0.107529816324
413  2440.29 -0.080068392645
414  2445.30 -0.068009291701
415  2450.31 -0.060263850761
416  2455.32 -0.045746380766
417  2460.33 -0.036234091175
418  2465.34 -0.026889832842
419  2470.34 -0.023023889719
420  2475.35 -0.014690160483
421  2480.36 -0.013989403031
422  2485.37 -0.013868073947
423  2490.38 -0.013075770228
424  2495.39 -0.010441601512
425  2500.40 -0.011248134584


==> figures/spectra/lut_bounds/uas_envelope_spectra.txt <==
wave ch4_low ch4_high co2_low co2_high
1.410000000000000000e+03 -9.658591356749146595e-02 -7.417682378500000124e-07 -2.793096862252000179e-06 1.403971367800000007e-08
1.415000000000000000e+03 -7.488377264828868785e-02 -3.165287654495999945e-06 -2.902744345240999928e-06 3.390281132000000164e-09
1.420000000000000000e+03 -6.139533459679329813e-02 -1.034454166093500044e-05 -2.894693761640999938e-06 -4.057270648199999681e-08
1.425000000000000000e+03 -5.044837805837531358e-02 -4.595825240823700090e-05 -7.754116761983799433e-05 -4.009449508390000030e-07
1.430000000000000000e+03 -4.456341957322442621e-02 -2.081239308656509992e-04 -4.067154335664000843e-03 -9.607223581212999977e-06
1.435000000000000000e+03 -2.688194207374116837e-02 -5.410703188449400287e-05 -1.052810662027252493e-02 -1.530665376205499881e-05
1.440000000000000000e+03 -1.962719769606314363e-02 -3.017406387604800168e-05 -9.458916434335716203e-03 -2.460795783662799918e-05
1.445000000000000000e+03 -1.519080061550950010e-02 -1.128337689513899978e-04 -4.585206736500120096e-03 -2.847981845868199905e-05
1.450000000000000000e+03 -1.113853689884228455e-02 -2.459054852643259939e-04 -1.497474895086194991e-03 -3.971747036006499675e-05
1.455000000000000000e+03 -9.214643000759539793e-03 -7.419164799592369757e-04 -3.084096373248239862e-04 -1.812587436609099838e-05
1.460000000000000000e+03 -7.076006127105046242e-03 -1.125058175283716105e-03 -5.323518267990499730e-05 -7.751888678675999275e-06
1.465000000000000000e+03 -5.833978732265753323e-03 -6.709807474786859925e-04 -1.297359284232000042e-05 -1.723760170033000039e-06
1.470000000000000000e+03 -9.956511789313613955e-03 -5.329219490519850055e-04 -2.806676099299929743e-04 -7.544518995486000310e-06
1.475000000000000000e+03 -8.734782134175708701e-03 -2.122971513009908832e-03 -4.338443371499300059e-04 -4.214773422563700313e-05
1.480000000000000000e+03 -8.647187991813971852e-03 -1.563656190956765014e-03 -3.391809719958550212e-04 -3.863173237245200040e-05
1.485000000000000000e+03 -4.838480497577130578e-03 -1.068515838614954088e-03 -1.142039608432110026e-04 -2.170697373083800111e-05
1.490000000000000000e+03 -3.190016047158052148e-03 -7.188262822291750266e-04 -5.582463230953600176e-05 -1.096538877890299962e-05
1.495000000000000000e+03 -2.426627450331782059e-03 -5.455903496883850049e-04 -1.768004723504679990e-04 -3.168559193899100028e-05
1.500000000000000000e+03 -1.458306872601031938e-03 -3.544953534996940080e-04 -8.547986609620999499e-05 -2.027982055820399903e-05
1.505000000000000000e+03 -1.417281356395619016e-03 -3.523014263475200193e-04 -8.984828314318999323e-06 -2.039842123425999927e-06
1.510000000000000000e+03 -1.157317033288484971e-03 -2.856430483987949841e-04 -3.201397204392999976e-06 -4.750698972800000040e-07
1.515000000000000000e+03 -9.504912194887850342e-04 -2.353077120060969869e-04 -3.197252223308000115e-06 -4.325790537019999746e-07
1.520000000000000000e+03 -7.090284048033500220e-04 -1.735438491388540002e-04 -2.292637966609600031e-05 -4.116934135705000105e-06
1.525000000000000000e+03 -5.360937062750820029e-04 -1.261576811228620016e-04 -1.991416565226549894e-04 -4.226842152445199689e-05
1.530000000000000000e+03 -4.012916386466909959e-04 -9.649484886136100534e-05 -6.394830234571909858e-04 -1.427888758057710070e-04
1.535000000000000000e+03 -3.058965952150060263e-04 -7.013966832976700370e-05 -1.410575520548503024e-03 -3.698542697405100116e-04
1.540000000000000000e+03 -2.646175347195440109e-04 -5.875824671541800173e-05 -1.084638032460378968e-03 -2.918327792587569760e-04
1.545000000000000000e+03 -2.104859217039200029e-04 -5.289899736922900177e-05 -5.175897186871719971e-04 -1.290128706709129888e-04
1.550000000000000000e+03 -1.384022683122359892e-04 -2.984603820009700122e-05 -5.013159504071299698e-05 -1.075918707283600029e-05
1.555000000000000000e+03 -1.900863034082230071e-04 -4.723688408290599710e-05 -1.162673442653699956e-05 -2.588299995572000017e-06
1.560000000000000000e+03 -2.059081933066799971e-04 -5.342283059765900208e-05 -2.112230538962399831e-05 -4.570748397676000304e-06
1.565000000000000000e+03 -2.212773758579589896e-04 -5.800376044331599662e-05 -5.197322266230439700e-04 -1.301831553862890106e-04
1.570000000000000000e+03 -1.725380962470179989e-04 -4.123808235846600163e-05 -6.020091826923482797e-03 -1.833193953498301904e-03
1.575000000000000000e+03 -1.120294780248199984e-04 -2.542440971528599965e-05 -6.084660086305726003e-03 -1.937703587095366067e-03
1.580000000000000000e+03 -1.039691865779750007e-04 -2.252814007315600094e-05 -5.128927524474981813e-03 -1.655395617561438012e-03
1.585000000000000000e+03 -1.474809698005689971e-04 -3.068585217648899693e-05 -1.686658560355966006e-03 -4.738334073376580173e-04
1.590000000000000000e+03 -2.728129693284799939e-04 -5.929956020731199940e-05 -2.213311186560919903e-04 -4.637378718298600230e-05
1.595000000000000000e+03 -6.512776669426750429e-04 -1.552059589207249995e-04 -4.954346532987470228e-04 -1.258153191292700078e-04
1.600000000000000000e+03 -1.507840233430793016e-03 -3.635864193698800208e-04 -5.413245311929995411e-03 -1.676379838041234041e-03
1.605000000000000000e+03 -4.105781559259504346e-03 -9.035313371939040442e-04 -5.653831362144203301e-03 -1.847822791361354968e-03
1.610000000000000000e+03 -1.020867450765354338e-02 -2.203876467141127875e-03 -5.923298170966169625e-03 -1.873083546659990058e-03
1.615000000000000000e+03 -2.529400592283132312e-02 -5.488561247264952744e-03 -2.838490272288133817e-03 -7.593990194630180143e-04
1.620000000000000000e+03 -5.611534155014950842e-02 -1.252154585039274778e-02 -9.823911928592879948e-04 -2.045553953496880007e-04
1.625000000000000000e+03 -1.113941523519743071e-01 -2.613785717886130122e-02 -2.665810228637039868e-04 -5.103283057169699926e-05
1.630000000000000000e+03 -1.834437603435966901e-01 -4.999795051296364312e-02 -1.828482123158999906e-04 -4.206775119062100050e-05
1.635000000000000000e+03 -2.156171951528442488e-01 -7.185286616636121781e-02 -2.459499611585730058e-04 -5.710515174467500172e-05
1.640000000000000000e+03 -1.860994988651429871e-01 -7.779456457924842361e-02 -1.082827692795468961e-03 -2.708833045659720263e-04
1.645000000000000000e+03 -1.906900122867881964e-01 -7.281732932133921921e-02 -9.991980382754359589e-04 -2.594581338624050017e-04
1.650000000000000000e+03 -2.529160088806867712e-01 -8.446284706955660415e-02 -1.075968057400683011e-03 -2.750500541366970148e-04
1.655000000000000000e+03 -2.000309911500283699e-01 -6.394255157343567419e-02 -4.956848031620399468e-04 -1.093458013985290037e-04
1.660000000000000000e+03 -1.149641778990982133e-01 -3.619785870968347113e-02 -1.709289087570039882e-04 -3.530102903196799817e-05
1.665000000000000000e+03 -3.751894182381889653e-01 -1.763596711781840742e-01 -1.649585309967810116e-04 -3.427760151887599983e-05
1.670000000000000000e+03 -2.631917244809250378e-01 -8.398329974204139792e-02 -7.604079919839600347e-05 -1.527861354174499896e-05
1.675000000000000000e+03 -1.346551690387289280e-01 -4.362632832900133900e-02 -4.294080730019700078e-05 -9.275791323069000318e-06
1.680000000000000000e+03 -1.365213395592055068e-01 -4.625759106862881859e-02 -2.414019172370599885e-05 -5.322755690884999592e-06
1.685000000000000000e+03 -1.689468510600962148e-01 -5.464252550292482413e-02 -1.568534807077100039e-05 -3.187504644888000000e-06
1.690000000000000000e+03 -1.985281477067833977e-01 -6.199873650269539793e-02 -6.507562060103000240e-06 -1.296307335076999966e-06
1.695000000000000000e+03 -2.400309318722958496e-01 -6.922995003363510702e-02 -2.863283421798999902e-06 -5.414211823069999844e-07
1.700000000000000000e+03 -3.267496761567522112e-01 -8.261733675964982870e-02 -7.967789580866999286e-06 -1.515471350515000033e-06
1.705000000000000000e+03 -4.509354455904970860e-01 -1.173149693366661306e-01 -1.622263620193899853e-05 -3.715523136005999860e-06
1.710000000000000000e+03 -3.273006158192888759e-01 -8.731721550125709497e-02 -1.225028215092099935e-05 -2.573972506212999826e-06
1.715000000000000000e+03 -1.611145586016034525e-01 -4.272078223317142542e-02 -9.914862608177999343e-06 -2.240451680733999822e-06
1.720000000000000000e+03 -1.858689251755483163e-01 -4.875050727831742314e-02 -3.606358899960999944e-06 -5.637011111400000460e-07
1.725000000000000000e+03 -3.523645353205683284e-01 -9.237724587987239389e-02 -2.064626043568000202e-06 -1.875901110700000004e-07
1.730000000000000000e+03 -3.384985631119571958e-01 -8.653552713197223967e-02 -1.125274314117000075e-06 5.916871869000000178e-09
1.735000000000000000e+03 -2.346662045397028551e-01 -5.868535408174795076e-02 -1.043039692692000079e-06 2.431722321900000149e-08
1.740000000000000000e+03 -1.854569975552853855e-01 -4.507872216017107247e-02 -9.206908717199999791e-07 1.539417526700000007e-08
1.745000000000000000e+03 -1.414852657951576886e-01 -3.445957383804866547e-02 -8.744262087129999736e-07 1.373708039699999956e-08
1.750000000000000000e+03 -1.115307446226681543e-01 -2.697343655849127053e-02 -4.101464005656000135e-06 -4.046142694670000174e-07
1.755000000000000000e+03 -9.895219583099312821e-02 -2.371059460933791149e-02 -2.898039417732400103e-05 -4.040202953851000342e-06
1.760000000000000000e+03 -1.022209315607810060e-01 -2.436659982689590165e-02 -1.688526685102599890e-05 -2.757082607042000072e-06
1.765000000000000000e+03 -1.386120371609604052e-01 -3.037799166633612519e-02 -1.581531461638600020e-05 -2.314909090344000199e-06
1.770000000000000000e+03 -1.729390985781954493e-01 -4.253912993046563701e-02 -7.477776253238000107e-06 -1.115134833188999907e-06
1.775000000000000000e+03 -2.182511317111075488e-01 -5.788155244023525381e-02 -4.246794204644000297e-06 -2.129541405780000041e-07
1.780000000000000000e+03 -1.114956145010947697e-01 -3.087639513764509416e-02 -2.296199130133000003e-06 5.992744596200000535e-08
1.785000000000000000e+03 -1.381737483425972413e-01 -3.428497638601058634e-02 -1.547837203699000078e-05 -2.371220802527999812e-06
1.790000000000000000e+03 -2.963788567880442093e-01 -7.319678395245778069e-02 -1.575230055193000060e-05 -2.287941938492999884e-06
1.795000000000000000e+03 -1.943639813725160370e-01 -4.245786684919745924e-02 -1.272358096107599950e-05 -1.906040719587000027e-06
1.800000000000000000e+03 -8.724897227713318548e-02 -4.427959674951398132e-03 -8.324002862424000822e-06 -9.860659849009999889e-07
1.805000000000000000e+03 -6.135314243187664496e-02 -1.346634785221640133e-04 -6.118244022294000004e-06 -2.528423637320000249e-07
1.810000000000000000e+03 -8.024466773344811343e-02 -3.482409849450099782e-05 -4.016904198674000010e-06 -2.470734734209999918e-07
1.815000000000000000e+03 -8.870244784711786568e-02 -1.914325812672999935e-06 -3.625314570654999947e-06 1.249086181739000023e-06
1.820000000000000000e+03 -7.923299906496335254e-02 -4.472250660800000225e-08 -3.316838261388999813e-06 2.940709506545000091e-06
1.825000000000000000e+03 -6.590309790705596582e-02 -4.400559000000000212e-12 -3.046314172104000094e-06 3.911618460212000067e-06
1.830000000000000000e+03 -5.293145060345980785e-02 -3.027000000000000080e-15 -2.315082501060000024e-06 0.000000000000000000e+00
1.835000000000000000e+03 -5.188138135743172730e-02 0.000000000000000000e+00 -1.308543843719000060e-06 4.549126429150000259e-07
1.840000000000000000e+03 -4.210953197051422320e-02 0.000000000000000000e+00 -4.614894735910000130e-07 5.457939716999999630e-07
1.845000000000000000e+03 -2.931413986254421261e-02 3.027000000000000080e-15 -5.021838983599999803e-07 8.237859153000000100e-08
1.850000000000000000e+03 -2.846557529338475737e-02 0.000000000000000000e+00 -5.399638025550000216e-07 -3.029999999999999932e-16
1.855000000000000000e+03 -2.018587351738027058e-02 3.027000000000000080e-15 -6.116329230760000248e-07 1.748812284829999936e-07
1.860000000000000000e+03 -1.820155828351999877e-02 -3.027000000000000080e-15 -6.517790623399999937e-07 3.271917093059999819e-07
1.865000000000000000e+03 -1.430635758540329920e-02 -3.027000000000000080e-15 -5.299748557309999778e-06 0.000000000000000000e+00
1.870000000000000000e+03 -8.796387626045459526e-03 0.000000000000000000e+00 -1.005228925130259934e-04 -3.029999999999999932e-16
1.875000000000000000e+03 -6.936254685239675102e-03 0.000000000000000000e+00 -8.754797060621720244e-04 -3.029999999999999932e-16
1.880000000000000000e+03 -4.907599161401854024e-03 1.466360810999999922e-09 -1.902200579475999895e-03 0.000000000000000000e+00
1.885000000000000000e+03 -4.052731616897635794e-03 7.455671629799999415e-08 -1.493915308636727026e-03 -3.029999999999999932e-16
1.890000000000000000e+03 -3.922595087557750188e-03 1.973090972999999865e-09 -6.102312881117499853e-04 -1.509999999999999885e-16
1.895000000000000000e+03 -3.611561680708801070e-03 0.000000000000000000e+00 -2.306542314676629935e-04 0.000000000000000000e+00
1.900000000000000000e+03 -4.145240879505296405e-03 0.000000000000000000e+00 -1.197981785175039957e-04 -3.029999999999999932e-16
1.905000000000000000e+03 -4.656835938536755051e-03 0.000000000000000000e+00 -1.083532330443660017e-04 -1.509999999999999885e-16
1.910000000000000000e+03 -6.567569272255155584e-03 0.000000000000000000e+00 -1.090387581951409975e-04 -1.509999999999999885e-16
1.915000000000000000e+03 -6.538108145729698215e-03 -3.027000000000000080e-15 -6.126110917989599470e-05 -3.029999999999999932e-16
1.920000000000000000e+03 -9.188233763013295419e-03 0.000000000000000000e+00 -5.977767349456099760e-05 -4.539999999999999816e-16
1.925000000000000000e+03 -7.017996590234099746e-03 0.000000000000000000e+00 -5.021088819686999748e-05 -1.094563480000000011e-10
1.930000000000000000e+03 -4.321714782889033921e-03 -2.421200000000000137e-14 -1.120706336039519954e-04 -1.214102780709999982e-07
1.935000000000000000e+03 -3.243361295481575132e-03 -1.895702868999999999e-09 -5.908992299258349718e-04 -2.181931860619999928e-07
1.940000000000000000e+03 -2.898180031304483078e-03 -6.806784937830000263e-07 -6.428048229291732744e-03 -5.753665537206999917e-06
1.945000000000000000e+03 -4.081226240345941364e-03 -2.686484472454999869e-06 -1.715846373073598094e-02 -2.238136828761299983e-05
1.950000000000000000e+03 -5.045925922730013641e-03 -8.753521820625999786e-06 -3.898524011531211142e-02 -4.704441053217360167e-04
1.955000000000000000e+03 -1.975897635571394022e-03 -6.652880727622000371e-06 -7.223854704272986149e-02 -3.186523449732639826e-04
1.960000000000000000e+03 -1.835133856288137045e-03 -7.328524981178600388e-05 -4.396769776425717147e-02 -1.947159779921172956e-03
1.965000000000000000e+03 -2.619923865147550084e-03 -4.470200735901659833e-04 -5.356282881153463099e-02 -1.395691744532347699e-02
1.970000000000000000e+03 -3.464095391294374007e-03 -4.782617918331160105e-04 -3.290649605246369347e-02 -9.601658677167522471e-03
1.975000000000000000e+03 -1.704092999493387077e-03 -3.642218143977160073e-04 -1.320218107837030537e-02 -4.265032124638445596e-03
1.980000000000000000e+03 -1.667202080017938896e-03 -3.787224771560269944e-04 -5.273485968177834410e-03 -1.443602059918894058e-03
1.985000000000000000e+03 -1.283598343046676946e-03 -3.083987674377589960e-04 -2.136011383799390866e-03 -4.327029458557969839e-04
1.990000000000000000e+03 -1.820878285697278935e-03 -2.975270957613490043e-04 -2.396092493505530985e-03 -5.297565898295150243e-04
1.995000000000000000e+03 -4.758214167717769987e-04 -1.136427553383459953e-04 -1.130834320463205804e-02 -4.485647874402176258e-03
2.000000000000000000e+03 -1.295576964176699090e-03 -2.192735782587689928e-04 -6.205604411516114916e-02 -2.724180548087570472e-02
2.005000000000000000e+03 -5.681070185405920087e-04 -1.348890463996130088e-04 -1.100921102050743672e-01 -4.519753970214800826e-02
2.010000000000000000e+03 -2.230010778594879964e-04 -7.306339331644000638e-05 -9.104012057397084523e-02 -3.341182609156776590e-02
2.015000000000000000e+03 -8.976297050351459816e-04 -1.915602265212950099e-04 -1.286354482942743960e-01 -3.632842314852779281e-02
2.020000000000000000e+03 -6.333328759042489934e-04 -1.060591288642119941e-04 -7.023850963345863729e-02 -2.315823087837167588e-02
2.025000000000000000e+03 -3.767406149424799952e-04 -6.673953868722599654e-05 -4.236768507166997766e-02 -1.185994960944538289e-02
2.030000000000000000e+03 -2.607067391428279785e-04 -5.597371101544899923e-05 -1.933008018183579937e-02 -5.420370440336826773e-03
2.035000000000000000e+03 -2.830021394525559738e-04 -5.022954499322999824e-05 -1.292605379010493792e-02 -3.061956974853325894e-03
2.040000000000000000e+03 -1.492338206319469981e-04 -2.497154346122000125e-05 -1.020278816800785672e-02 -2.760888040462131012e-03
2.045000000000000000e+03 -1.453069356442790081e-04 -3.322823045328700188e-05 -1.595506649796779239e-02 -4.155341136419820648e-03
2.050000000000000000e+03 -1.112732792326149932e-04 -2.400549053515099976e-05 -3.368927650900935961e-02 -1.055187642537581960e-02
2.055000000000000000e+03 -1.144242190092990054e-04 -2.102319374607299955e-05 -5.312981369564327705e-02 -1.508166924846996923e-02
2.060000000000000000e+03 -1.088148913739209964e-04 -1.547934869386300089e-05 -2.757031866373701318e-02 -8.497282831867189815e-03
2.065000000000000000e+03 -1.060005268420100016e-04 -1.811118537168700121e-05 -4.069985401987624707e-02 -1.130909586556259200e-02
2.070000000000000000e+03 -1.573137009579010062e-04 -2.558240737372099912e-05 -3.591893300839391068e-02 -1.052337461486190125e-02
2.075000000000000000e+03 -1.853654209307959951e-04 -3.429521805675399840e-05 -2.515532951291642172e-02 -7.714955319067768637e-03
2.080000000000000000e+03 -1.831561982846880050e-04 -3.311919161048600157e-05 -1.433380544543418761e-02 -3.769532085131168959e-03
2.085000000000000000e+03 -2.615878236900290267e-04 -4.224005336705699830e-05 -1.486652780111844853e-02 -3.797575629426373951e-03
2.090000000000000000e+03 -2.980074995932360110e-04 -4.865497233286499940e-05 -1.093917008780573297e-02 -2.779651089576647052e-03
2.095000000000000000e+03 -3.377932117768569793e-04 -4.988309696525000100e-05 -6.627347493739351066e-03 -1.491960219557225990e-03
2.100000000000000000e+03 -5.310063697899880097e-04 -8.138248686510999631e-05 -3.656271011667090905e-03 -7.403810531724009693e-04
2.105000000000000000e+03 -7.677239719090999618e-04 -1.134631203598599988e-04 -1.784225255839401924e-03 -3.507243856198289950e-04
2.110000000000000000e+03 -1.263248597855980019e-03 -2.015553395032470120e-04 -1.320143025779539061e-03 -2.797299071499699877e-04
2.115000000000000000e+03 -2.362053453389877967e-03 -4.097425879589480162e-04 -1.117722190001827019e-03 -2.421277802571210065e-04
2.120000000000000000e+03 -5.075456088292074064e-03 -8.763766605961529742e-04 -5.529618326783519765e-04 -1.111864185658500054e-04
2.125000000000000000e+03 -1.028279512631691782e-02 -1.879474011551425083e-03 -2.091369339377909930e-04 -3.945936636822800126e-05
2.130000000000000000e+03 -1.823200184980891536e-02 -3.572057672825783813e-03 -1.658307208345290054e-04 -3.262811226032900306e-05
2.135000000000000000e+03 -3.471838109231411423e-02 -7.009578135903540841e-03 -1.076230335790939963e-04 -2.029290431255300039e-05
2.140000000000000000e+03 -4.766045447724421430e-02 -1.028776382940933473e-02 -8.990525783581099770e-05 -1.748935454031700086e-05
2.145000000000000000e+03 -7.493133130296733557e-02 -1.706627121914034567e-02 -2.969850586680399798e-04 -6.451645207260300224e-05
2.150000000000000000e+03 -1.266505895736898812e-01 -2.877879077165319474e-02 -7.277945644678059708e-04 -1.688363425648160127e-04
2.155000000000000000e+03 -1.755921311085801573e-01 -4.025911649187376845e-02 -3.237125749943759855e-04 -7.498290290418400386e-05
2.160000000000000000e+03 -1.934894926530870973e-01 -5.505191021034062243e-02 -4.878671375355979919e-04 -1.118681544210229999e-04
2.165000000000000000e+03 -2.141496304474445889e-01 -5.616901036525037000e-02 -4.727622540159710156e-04 -1.067492360599730052e-04
2.170000000000000000e+03 -2.102497976253526746e-01 -6.038397704311510017e-02 -3.053362102691679816e-04 -6.687337515225299394e-05
2.175000000000000000e+03 -1.728507859617367526e-01 -5.226125351099398381e-02 -1.513677809427499909e-04 -3.030284559402300013e-05
2.180000000000000000e+03 -1.408087863142041818e-01 -4.830622777508922217e-02 -6.001397315913100018e-05 -1.122653161777900077e-05
2.185000000000000000e+03 -9.708326683688026093e-02 -2.888133538571522815e-02 -3.557123140619999701e-05 -7.534064333279999977e-06
2.190000000000000000e+03 -8.626606191602016749e-02 -2.157136725041437081e-02 -4.622713698377800226e-05 -8.590154545051000812e-06
2.195000000000000000e+03 -2.241649276256264534e-01 -6.329544894534988586e-02 -3.227355545681900276e-05 -5.410157231549000025e-06
2.200000000000000000e+03 -1.335118199270155959e+00 -4.406488077383002855e-01 -1.267199093491100036e-05 -1.610333319059999913e-06
2.205000000000000000e+03 -8.251384302166455686e-01 -2.516471607957304069e-01 -5.147309029186000253e-06 -7.791313243769999664e-07
2.210000000000000000e+03 -2.127817483264186904e-01 -5.216953886589548173e-02 -1.193748359882499956e-05 -2.636463557584999835e-06
2.215000000000000000e+03 -3.051251322413537914e-01 -7.962139977862409124e-02 -9.936216068438000838e-06 -2.516511193384000070e-06
2.220000000000000000e+03 -4.578073613156690147e-01 -1.235239412748894983e-01 -7.852073797733000597e-06 -1.299017699841999996e-06
2.225000000000000000e+03 -5.366074408752439240e-01 -1.440025090694809495e-01 -8.761546222371999985e-06 -1.862071854849999997e-06
2.230000000000000000e+03 -7.200089968763728754e-01 -2.057133169190890898e-01 -5.966770038054999687e-06 -8.633797387049999697e-07
2.235000000000000000e+03 -9.091276626629517521e-01 -2.640164980043214760e-01 -3.802170960326999929e-06 3.212584428370000198e-07
2.240000000000000000e+03 -9.842175833212968294e-01 -2.946850669583566118e-01 -2.845222176520000159e-06 -3.526397884799999774e-08
2.245000000000000000e+03 -1.100988118514405700e+00 -3.603146421408842115e-01 -3.941084680596000082e-06 -4.547158934219999827e-07
2.250000000000000000e+03 -1.215141945336254414e+00 -3.539474850798835504e-01 -7.074581942155000175e-06 -1.273009648356000095e-06
2.255000000000000000e+03 -1.360057833397825933e+00 -4.075487577959685526e-01 -8.303502014783999396e-06 -1.517595355044000048e-06
2.260000000000000000e+03 -1.266106015496770931e+00 -4.204279005851881967e-01 -4.801686905543999659e-06 1.154761616809999936e-07
2.265000000000000000e+03 -1.233749090170140672e+00 -4.327480483944554646e-01 -2.669558311484000024e-06 -2.423214901489999979e-07
2.270000000000000000e+03 -1.139100217737482268e+00 -3.954078550097137046e-01 -2.674372570161000201e-06 -2.866689740850000169e-07
2.275000000000000000e+03 -1.176092042999822507e+00 -4.383502077353753634e-01 -4.733400215047000064e-06 -7.505732095190000336e-07
2.280000000000000000e+03 -1.075862176261465075e+00 -3.669475759195266473e-01 -3.673726743275999967e-06 -3.538275948600000224e-08
2.285000000000000000e+03 -1.398511013263097791e+00 -4.621990179803892040e-01 -2.144730587732999946e-06 -3.018472473810000111e-07
2.290000000000000000e+03 -1.674123740959381212e+00 -5.386596014463120863e-01 -1.450136660380000045e-06 -1.773983476040000036e-07
2.295000000000000000e+03 -2.020998034323549852e+00 -6.819869072315086767e-01 -1.640710752854000065e-06 -4.539458538699999710e-08
2.300000000000000000e+03 -2.098598594102259796e+00 -7.423733542367534355e-01 -1.357059317824999940e-06 -4.025950253199999791e-08
2.305000000000000000e+03 -1.786959693180457442e+00 -6.153010239211408328e-01 -1.263141580336000058e-06 8.540445599999999747e-11
2.310000000000000000e+03 -6.608410902395808195e-01 -2.209015271274162029e-01 -9.114667605689999886e-07 -6.113440386000000039e-09
2.315000000000000000e+03 -5.241465069205603067e-01 -3.881947722297455217e-01 -1.044771101213999937e-06 -2.688917744400000035e-08
2.320000000000000000e+03 -2.458155987231378514e+00 -8.967215457152564184e-01 -1.133513351945999929e-06 -1.829907586400000123e-08
2.325000000000000000e+03 -1.332271430515695743e+00 -3.964544386955715649e-01 -8.775692711149999611e-07 -1.618109542300000020e-08
2.330000000000000000e+03 -1.191183783635754168e+00 -3.833560174905726314e-01 -7.728357867380000511e-07 -1.742347631000000020e-09
2.335000000000000000e+03 -1.679891467546754891e+00 -5.373697572741648054e-01 -1.133567705587999993e-06 1.669688747969999922e-07
2.340000000000000000e+03 -2.099690781984705268e+00 -7.735394969286885081e-01 -1.222181188620999953e-06 6.058839600099999533e-08
2.345000000000000000e+03 -2.453389645457574986e+00 -8.299338212816513849e-01 -1.319332388967000106e-06 5.101426353699999959e-08
2.350000000000000000e+03 -2.654002422258546989e+00 -7.836890629590245183e-01 -1.514531317412999987e-06 1.255006953599999995e-07
2.355000000000000000e+03 -1.951574934320189358e+00 -6.534099451585734242e-01 -1.590168168714000046e-06 -1.191151262700000026e-08
2.360000000000000000e+03 -1.004546040755512015e+00 -3.682394531887261957e-01 -1.355437642010000007e-06 -1.044584902900000056e-08
2.365000000000000000e+03 -1.064669519275951437e+00 -3.364577255863049343e-01 -1.512952260174999969e-06 1.786073298940000058e-07
2.370000000000000000e+03 -1.965625516699952557e+00 -9.181291949168088884e-01 -2.121073514323000095e-06 7.920283357200000025e-08
2.375000000000000000e+03 -2.110861412995809427e+00 -7.438831092519671007e-01 -1.901357532092000081e-06 9.186216560299999761e-08
2.380000000000000000e+03 -1.137560294688206630e+00 -3.697796482791068651e-01 -2.552963605751000123e-06 1.149804202720000037e-07
2.385000000000000000e+03 -1.105864356005648697e+00 -3.917129233706708180e-01 -3.396825991595000173e-06 1.215952708400000009e-08
2.390000000000000000e+03 -1.180105730436992850e+00 -3.811655713779047439e-01 -4.037853431568000039e-06 -4.288770285890000087e-07
2.395000000000000000e+03 -1.358949716304311384e+00 -4.357165633943902994e-01 -3.819155547046000243e-06 -2.610682376010000036e-07
2.400000000000000000e+03 -9.671254469870024240e-01 -3.041631918424800296e-01 -3.265354550815999978e-06 2.310763806050000053e-07
2.405000000000000000e+03 -9.435218950104661273e-01 -2.851943756547635767e-01 -3.936940479056999743e-06 1.108576389539999963e-07
2.410000000000000000e+03 -6.451684036973327485e-01 -1.924040898469205341e-01 -3.316450695363000107e-06 1.476971964330000119e-07
2.415000000000000000e+03 -5.138444614069940242e-01 -1.242130823396289108e-01 -3.229469006557000151e-06 3.595724495769999814e-07
2.420000000000000000e+03 -6.166132604972376363e-01 -1.523267706628815277e-01 -2.906962518225999885e-06 1.113570592960000026e-07
2.425000000000000000e+03 -8.885740697744737293e-01 -2.207684958200492320e-01 -2.770533494797000130e-06 2.885368351599999926e-07
2.430000000000000000e+03 -5.064526674397100692e-01 -1.300600302962642840e-01 -2.807676489666999881e-06 2.932994507549999878e-07
2.435000000000000000e+03 -5.356581095235880552e-01 -1.109310803207025492e-01 -2.324730841134000102e-06 2.890751658270000117e-07
2.440000000000000000e+03 -3.992120393950356338e-01 -8.916409056066501582e-02 -3.320756844504000040e-06 2.449805754119999840e-07
2.445000000000000000e+03 -3.562644410397938222e-01 -8.263140864170349931e-02 -2.394014782522999981e-06 6.833145374159999984e-07
2.450000000000000000e+03 -3.315899416192268911e-01 -5.369003358832394150e-03 -1.662713560698000082e-06 5.283227584930000233e-07
2.455000000000000000e+03 -2.496879769921778180e-01 -2.851492195658778331e-02 -1.622545821065000053e-06 -9.454187659999999505e-10
2.460000000000000000e+03 -2.051651400150819038e-01 -3.615231743768337891e-02 -1.655573481358000085e-06 -1.072050230629999980e-07
2.465000000000000000e+03 -1.477609137060179878e-01 -3.055700497329145050e-03 -3.366189517465999878e-06 -2.678194266520000189e-07
2.470000000000000000e+03 -1.377113743706933902e-01 -5.682167257614759506e-04 -9.964122661630999696e-06 -8.299474940199999622e-08
2.475000000000000000e+03 -8.216113005891360899e-02 2.510628290833939822e-04 -8.556716927102999898e-06 -2.310761389900000005e-08
2.480000000000000000e+03 -8.338732861986396239e-02 2.188764840930740134e-04 -6.878783397321400466e-05 5.628790255499999782e-08
2.485000000000000000e+03 -8.125754279611795139e-02 4.572936228040400168e-05 -3.996053879573719910e-04 3.797676836969999910e-07
2.490000000000000000e+03 -7.702111184412309408e-02 2.238425307279799922e-05 -2.159587628212959927e-04 1.088109254529999964e-07
2.495000000000000000e+03 -5.981646679731972283e-02 2.967452736317899889e-05 -6.712649377193899327e-05 5.034904321099999695e-08
2.500000000000000000e+03 -6.916729153724375523e-02 1.333493930001530099e-04 -9.426583561822200297e-05 1.906232672499999891e-07
2.505000000000000000e+03 -5.269834682280501170e-02 6.640644817929000161e-06 -7.804166768141199704e-05 -6.180296457599999598e-08
2.510000000000000000e+03 -6.345524278753691960e-02 6.684927982857999706e-06 -8.458765484411100621e-05 -1.903043540999999868e-09
2.515000000000000000e+03 -6.371625183583590202e-02 6.132612280699999489e-08 -1.020805175659350003e-04 -3.045613371999999999e-09


==> figures/spectra/modtran/ang20150420t181345_ch4_ua.txt <==
   1 1443.20 -0.004284028430
   2 1448.21 -0.003755638376
   3 1453.22 -0.002710437402
   4 1458.22 -0.002263153903
   5 1463.23 -0.001712516649
   6 1468.24 -0.002202302683
   7 1473.25 -0.002823147224
   8 1478.26 -0.002878563711
   9 1483.27 -0.001616959693
  10 1488.28 -0.001009458443
  11 1493.28 -0.000753870932
  12 1498.29 -0.000532951846
  13 1503.30 -0.000426728511
  14 1508.31 -0.000392751739
  15 1513.32 -0.000316331774
  16 1518.33 -0.000236505322
  17 1523.34 -0.000168428596
  18 1528.35 -0.000124736980
  19 1533.35  0.000000000000
  20 1538.36  0.000000000000
  21 1543.37  0.000000000000
  22 1548.38  0.000000000000
  23 1553.39  0.000000000000
  24 1558.40  0.000000000000
  25 1563.41  0.000000000000
  26 1568.42  0.000000000000
  27 1573.42  0.000000000000
  28 1578.43  0.000000000000
  29 1583.44  0.000000000000
  30 1588.45  0.000000000000
  31 1593.46 -0.000152437278
  32 1598.47 -0.000375362404
  33 1603.48 -0.000913961907
  34 1608.48 -0.002282984089
  35 1613.49 -0.005602970719
  36 1618.50 -0.013098984957
  37 1623.51 -0.027566159144
  38 1628.52 -0.054426051676
  39 1633.53 -0.083526596427
  40 1638.54 -0.098104454577
  41 1643.55 -0.091145128012
  42 1648.55 -0.105722233653
  43 1653.56 -0.085820585489
  44 1658.57 -0.055051770061
  45 1663.58 -0.141321659088
  46 1668.59 -0.172454759479
  47 1673.60 -0.057521272451
  48 1678.61 -0.057852547616
  49 1683.61 -0.066389001906
  50 1688.62 -0.074999138713
  51 1693.63 -0.085405759513
  52 1698.64 -0.095786683261
  53 1703.65 -0.133854955435
  54 1708.66 -0.125073343515
  55 1713.67 -0.063713237643
  56 1718.67 -0.050252616405
  57 1723.68 -0.101385682821
  58 1728.69 -0.111619204283
  59 1733.70 -0.079980693758
  60 1738.71 -0.060200132430
  61 1743.72 -0.045285079628
  62 1748.73 -0.036572184414
  63 1753.74 -0.029622660950
  64 1758.74 -0.029238454998
  65 1763.75 -0.035364806652
  66 1768.76 -0.047707710415
  67 1773.77 -0.068084619939
  68 1778.78 -0.046918101609
  69 1783.79 -0.037015732378
  70 1788.80 -0.074106819928
  71 1793.81 -0.072385855019
  72 1798.81 -0.027018444613
  73 1803.82 -0.026464473456
  74 1808.83 -0.024053020403
  75 1813.84 -0.038254212588
  76 1818.85 -0.022397430614
  77 1823.86 -0.009073367342
  78 1828.87 -0.010459004901
  79 1833.87 -0.011800117791
  80 1838.88 -0.008620835841
  81 1843.89 -0.005950660910
  82 1848.90 -0.006378135644
  83 1853.91 -0.006739063188
  84 1858.92 -0.004235395230
  85 1863.93 -0.003834880888
  86 1868.94 -0.003741899272
  87 1873.94 -0.001712723984
  88 1878.95 -0.001597825671
  89 1883.96 -0.001344859367
  90 1888.97 -0.000971047673
  91 1893.98 -0.000704163162
  92 1898.99 -0.001046399586
  93 1904.00 -0.001659310074
  94 1909.00 -0.001794917625
  95 1914.01 -0.000964291045
  96 1919.02 -0.001483878936
  97 1924.03 -0.002498286543
  98 1929.04 -0.001374735497
  99 1934.05 -0.001145393704
 100 1939.06 -0.001006692764
 101 1944.07 -0.001230800641
 102 1949.07 -0.000888864917
 103 1954.08 -0.000599536113
 104 1959.09 -0.000518984976
 105 1964.10 -0.000601137290
 106 1969.11 -0.000751323707
 107 1974.12 -0.000530942227
 108 1979.13 -0.000513461360
 109 1984.13 -0.000462073484
 110 1989.14 -0.000385115593
 111 1994.15 -0.000177197217
 112 1999.16 -0.000292761979
 113 2004.17 -0.000159629897
 114 2009.18 -0.000109526634
 115 2014.19 -0.000199496237
 116 2019.20 -0.000171100255
 117 2024.20 -0.000120636942
 118 2029.21  0.000000000000
 119 2034.22  0.000000000000
 120 2039.23  0.000000000000
 121 2044.24  0.000000000000
 122 2049.25  0.000000000000
 123 2054.26  0.000000000000
 124 2059.26  0.000000000000
 125 2064.27  0.000000000000
 126 2069.28  0.000000000000
 127 2074.29  0.000000000000
 128 2079.30  0.000000000000
 129 2084.31  0.000000000000
 130 2089.32  0.000000000000
 131 2094.33  0.000000000000
 132 2099.33 -0.000123881138
 133 2104.34 -0.000168708240
 134 2109.35 -0.000302831118
 135 2114.36 -0.000578945619
 136 2119.37 -0.001193598611
 137 2124.38 -0.002423142316
 138 2129.39 -0.004470272921
 139 2134.40 -0.008711433969
 140 2139.40 -0.013669990934
 141 2144.41 -0.021865941584
 142 2149.42 -0.035373993218
 143 2154.43 -0.048698831350
 144 2159.44 -0.063821896911
 145 2164.45 -0.073103390634
 146 2169.45 -0.077340647578
 147 2174.46 -0.071149952710
 148 2179.47 -0.062202036381
 149 2184.48 -0.038474366069
 150 2189.49 -0.027605541050
 151 2194.50 -0.078928865492
 152 2199.51 -0.470585435629
 153 2204.52 -0.355799704790
 154 2209.52 -0.080973327160
 155 2214.53 -0.097532391548
 156 2219.54 -0.154312431812
 157 2224.55 -0.184414133430
 158 2229.56 -0.258150309324
 159 2234.57 -0.334866136312
 160 2239.58 -0.371813476086
 161 2244.58 -0.444354087114
 162 2249.59 -0.459672808647
 163 2254.60 -0.510644912720
 164 2259.61 -0.532999157906
 165 2264.62 -0.563376188278
 166 2269.63 -0.498932152987
 167 2274.64 -0.530070722103
 168 2279.65 -0.484508514404
 169 2284.65 -0.580889701843
 170 2289.66 -0.662833750248
 171 2294.67 -0.841125607491
 172 2299.68 -0.912259638309
 173 2304.69 -0.762387275696
 174 2309.70 -0.316155582666
 175 2314.71 -0.448682606220
 176 2319.72 -1.099260687828
 177 2324.72 -0.534590661526
 178 2329.73 -0.486788481474
 179 2334.74 -0.666617393494
 180 2339.75 -0.939949691296
 181 2344.76 -1.069949626923
 182 2349.77 -1.071524143219
 183 2354.78 -0.838040351868
 184 2359.78 -0.494570493698
 185 2364.79 -0.436269044876
 186 2369.80 -1.040524840355
 187 2374.81 -0.998806536198
 188 2379.82 -0.522350549698
 189 2384.83 -0.486526280642
 190 2389.84 -0.491561800241
 191 2394.85 -0.535154163837
 192 2399.85 -0.401793241501
 193 2404.86 -0.363487809896
 194 2409.87 -0.251572638750
 195 2414.88 -0.163292825222
 196 2419.89 -0.200502634048
 197 2424.90 -0.262811213732
 198 2429.91 -0.175687894225
 199 2434.92 -0.137591421604
 200 2439.92 -0.116437539458
 201 2444.93 -0.105117917061
 202 2449.94 -0.095860205591
 203 2454.95 -0.072601199150
 204 2459.96 -0.058833610266
 205 2464.97 -0.037245873362
 206 2469.98 -0.040339138359
 207 2474.99 -0.023988716304
 208 2479.99 -0.023878332227
 209 2485.00 -0.015532117337
 210 2490.01 -0.019401628524
 211 2495.02 -0.021656546742
 212 2500.03 -0.020707255229
 213 2505.04 -0.015449627303


==> figures/spectra/modtran/ang20150420t181345_co2_ua.txt <==
   1 1423.16 -0.000011692647
   2 1428.17 -0.000827121490
   3 1433.18 -0.003511720337
   4 1438.19 -0.004400151782
   5 1443.20 -0.002512745094
   6 1448.21 -0.000744973600
   7 1453.22 -0.000133123394
   8 1458.22 -0.000026982161
   9 1463.23  0.000000000000
  10 1468.24 -0.000030482081
  11 1473.25 -0.000119793178
  12 1478.26 -0.000086791100
  13 1483.27 -0.000042084976
  14 1488.28 -0.000014960378
  15 1493.28 -0.000032086624
  16 1498.29 -0.000037601643
  17 1503.30  0.000000000000
  18 1508.31  0.000000000000
  19 1513.32  0.000000000000
  20 1518.33  0.000000000000
  21 1523.34 -0.000034291414
  22 1528.35 -0.000125209364
  23 1533.35 -0.000410717010
  24 1538.36 -0.000373126677
  25 1543.37 -0.000263361610
  26 1548.38 -0.000041731295
  27 1553.39  0.000000000000
  28 1558.40  0.000000000000
  29 1563.41 -0.000076146680
  30 1568.42 -0.001525543281
  31 1573.42 -0.002992935712
  32 1578.43 -0.002452529268
  33 1583.44 -0.001134591410
  34 1588.45 -0.000163531178
  35 1593.46 -0.000088699591
  36 1598.47 -0.001427459414
  37 1603.48 -0.002848160686
  38 1608.48 -0.002530987840
  39 1613.49 -0.001516546588
  40 1618.50 -0.000445724203
  41 1623.51 -0.000108932007
  42 1628.52 -0.000056886136
  43 1633.53 -0.000056533900
  44 1638.54 -0.000246456359
  45 1643.55 -0.000372649025
  46 1648.55 -0.000331238727
  47 1653.56 -0.000207196659
  48 1658.57 -0.000066123845
  49 1663.58 -0.000044163218
  50 1668.59 -0.000028492834
  51 1673.60 -0.000013773369
  52 1678.61  0.000000000000
  53 1683.61  0.000000000000
  54 1688.62  0.000000000000
  55 1693.63  0.000000000000
  56 1698.64  0.000000000000
  57 1703.65  0.000000000000
  58 1708.66  0.000000000000
  59 1713.67  0.000000000000
  60 1718.67  0.000000000000
  61 1723.68  0.000000000000
  62 1728.69  0.000000000000
  63 1733.70  0.000000000000
  64 1738.71  0.000000000000
  65 1743.72  0.000000000000
  66 1748.73  0.000000000000
  67 1753.74  0.000000000000
  68 1758.74  0.000000000000
  69 1763.75  0.000000000000
  70 1768.76  0.000000000000
  71 1773.77  0.000000000000
  72 1778.78  0.000000000000
  73 1783.79  0.000000000000
  74 1788.80  0.000000000000
  75 1793.81  0.000000000000
  76 1798.81  0.000000000000
  77 1803.82  0.000000000000
  78 1808.83  0.000000000000
  79 1813.84  0.000000000000
  80 1818.85  0.000000000000
  81 1823.86  0.000000000000
  82 1828.87  0.000000000000
  83 1833.87  0.000000000000
  84 1838.88  0.000000000000
  85 1843.89  0.000000000000
  86 1848.90  0.000000000000
  87 1853.91  0.000000000000
  88 1858.92  0.000000000000
  89 1863.93  0.000000000000
  90 1868.94  0.000000000000
  91 1873.94 -0.000315703626
  92 1878.95 -0.000549928809
  93 1883.96 -0.000639921927
  94 1888.97 -0.000203218136
  95 1893.98 -0.000067647925
  96 1898.99 -0.000049699534
  97 1904.00 -0.000023812963
  98 1909.00 -0.000026000422
  99 1914.01 -0.000014773836
 100 1919.02 -0.000015833266
 101 1924.03 -0.000013127772
 102 1929.04 -0.000021275435
 103 1934.05 -0.000118889584
 104 1939.06 -0.002418625867
 105 1944.07 -0.006610821467
 106 1949.07 -0.015044802800
 107 1954.08 -0.025577720255
 108 1959.09 -0.020336696878
 109 1964.10 -0.019016763195
 110 1969.11 -0.014752559364
 111 1974.12 -0.007017945871
 112 1979.13 -0.002748292871
 113 1984.13 -0.000708669832
 114 1989.14 -0.000677218195
 115 1994.15 -0.004559645429
 116 1999.16 -0.028788363561
 117 2004.17 -0.062886536121
 118 2009.18 -0.047642629594
 119 2014.19 -0.051326919347
 120 2019.20 -0.035479810089
 121 2024.20 -0.018792612478
 122 2029.21 -0.008852669969
 123 2034.22 -0.004431022331
 124 2039.23 -0.003663316369
 125 2044.24 -0.005300851073
 126 2049.25 -0.012805080041
 127 2054.26 -0.020500339568
 128 2059.26 -0.013372354209
 129 2064.27 -0.014913800173
 130 2069.28 -0.015153440647
 131 2074.29 -0.011343979277
 132 2079.30 -0.005879511125
 133 2084.31 -0.005111498293
 134 2089.32 -0.004040400032
 135 2094.33 -0.002262804657
 136 2099.33 -0.001105357078
 137 2104.34 -0.000539979199
 138 2109.35 -0.000363811414
 139 2114.36 -0.000323488581
 140 2119.37 -0.000170525775
 141 2124.38 -0.000062930500
 142 2129.39 -0.000044405748
 143 2134.40 -0.000030574647
 144 2139.40 -0.000024426647
 145 2144.41 -0.000072336778
 146 2149.42 -0.000194050037
 147 2154.43 -0.000110877954
 148 2159.44 -0.000128930886
 149 2164.45 -0.000138727512
 150 2169.45 -0.000090719419
 151 2174.46 -0.000044298111
 152 2179.47 -0.000017704077
 153 2184.48 -0.000010202896
 154 2189.49 -0.000012866712
 155 2194.50  0.000000000000
 156 2199.51  0.000000000000
 157 2204.52  0.000000000000
 158 2209.52  0.000000000000
 159 2214.53  0.000000000000
 160 2219.54  0.000000000000
 161 2224.55  0.000000000000
 162 2229.56  0.000000000000
 163 2234.57  0.000000000000
 164 2239.58  0.000000000000
 165 2244.58  0.000000000000
 166 2249.59  0.000000000000
 167 2254.60  0.000000000000
 168 2259.61  0.000000000000
 169 2264.62  0.000000000000
 170 2269.63  0.000000000000
 171 2274.64  0.000000000000
 172 2279.65  0.000000000000
 173 2284.65  0.000000000000
 174 2289.66  0.000000000000
 175 2294.67  0.000000000000
 176 2299.68  0.000000000000
 177 2304.69  0.000000000000
 178 2309.70  0.000000000000
 179 2314.71  0.000000000000
 180 2319.72  0.000000000000
 181 2324.72  0.000000000000
 182 2329.73  0.000000000000
 183 2334.74  0.000000000000
 184 2339.75  0.000000000000
 185 2344.76  0.000000000000
 186 2349.77  0.000000000000
 187 2354.78  0.000000000000
 188 2359.78  0.000000000000
 189 2364.79  0.000000000000
 190 2369.80  0.000000000000
 191 2374.81  0.000000000000
 192 2379.82  0.000000000000
 193 2384.83  0.000000000000
 194 2389.84  0.000000000000
 195 2394.85  0.000000000000
 196 2399.85  0.000000000000
 197 2404.86  0.000000000000
 198 2409.87  0.000000000000
 199 2414.88  0.000000000000
 200 2419.89  0.000000000000
 201 2424.90  0.000000000000
 202 2429.91  0.000000000000
 203 2434.92  0.000000000000
 204 2439.92  0.000000000000
 205 2444.93  0.000000000000
 206 2449.94  0.000000000000
 207 2454.95  0.000000000000
 208 2459.96  0.000000000000
 209 2464.97  0.000000000000
 210 2469.98  0.000000000000
 211 2474.99  0.000000000000
 212 2479.99 -0.000015109677
 213 2485.00 -0.000096071984
 214 2490.01 -0.000058210586
 215 2495.02 -0.000023602997
 216 2500.03 -0.000025748148
 217 2505.04 -0.000020819387


==> figures/spectra/modtran/ang20160211t075004_ch4_ua.txt <==
   1 1443.29 -0.004888637923
   2 1448.30 -0.004413333721
   3 1453.30 -0.003167417366
   4 1458.31 -0.002747174585
   5 1463.32 -0.002056118799
   6 1468.33 -0.002597217215
   7 1473.34 -0.003090318758
   8 1478.35 -0.003503486980
   9 1483.36 -0.001898538554
  10 1488.36 -0.001236237818
  11 1493.37 -0.001002692850
  12 1498.38 -0.000685436302
  13 1503.39 -0.000546728552
  14 1508.40 -0.000496329158
  15 1513.41 -0.000395588926
  16 1518.42 -0.000297705759
  17 1523.43 -0.000214995438
  18 1528.43 -0.000159613017
  19 1533.44 -0.000119191136
  20 1538.45 -0.000105332321
  21 1543.46  0.000000000000
  22 1548.47  0.000000000000
  23 1553.48  0.000000000000
  24 1558.49  0.000000000000
  25 1563.49  0.000000000000
  26 1568.50  0.000000000000
  27 1573.51  0.000000000000
  28 1578.52  0.000000000000
  29 1583.53  0.000000000000
  30 1588.54  0.000000000000
  31 1593.55 -0.000201147457
  32 1598.56 -0.000494925946
  33 1603.56 -0.001254955190
  34 1608.57 -0.003122458467
  35 1613.58 -0.007609676104
  36 1618.59 -0.017450468615
  37 1623.60 -0.036341950297
  38 1628.61 -0.070060975850
  39 1633.62 -0.101643048227
  40 1638.62 -0.110384061933
  41 1643.63 -0.099216900766
  42 1648.64 -0.118523471057
  43 1653.65 -0.097175829113
  44 1658.66 -0.063532255590
  45 1663.67 -0.155957326293
  46 1668.68 -0.191652595997
  47 1673.69 -0.067311763763
  48 1678.69 -0.066186226904
  49 1683.70 -0.074516654015
  50 1688.71 -0.086472205818
  51 1693.72 -0.101412795484
  52 1698.73 -0.116274259984
  53 1703.74 -0.161776334047
  54 1708.75 -0.144396558404
  55 1713.75 -0.073845498264
  56 1718.76 -0.058910746127
  57 1723.77 -0.119435802102
  58 1728.78 -0.131702944636
  59 1733.79 -0.095587268472
  60 1738.80 -0.073042392731
  61 1743.81 -0.055605880916
  62 1748.82 -0.044715419412
  63 1753.82 -0.036351155490
  64 1758.83 -0.035440713167
  65 1763.84 -0.041977077723
  66 1768.85 -0.057284399867
  67 1773.86 -0.080468446016
  68 1778.87 -0.052540253848
  69 1783.88 -0.042084481567
  70 1788.88 -0.080256953835
  71 1793.89 -0.079929575324
  72 1798.90 -0.027430996299
  73 1803.91 -0.022950453684
  74 1808.92 -0.026189621538
  75 1813.93 -0.045249212533
  76 1818.94 -0.032041460276
  77 1823.95 -0.008296917193
  78 1828.95 -0.005451278761
  79 1833.96  0.000000000000
  80 1838.97  0.000000000000
  81 1843.98  0.000000000000
  82 1848.99  0.000000000000
  83 1854.00  0.000000000000
  84 1859.01  0.000000000000
  85 1864.02  0.000000000000
  86 1869.02  0.000000000000
  87 1874.03  0.000000000000
  88 1879.04  0.000000000000
  89 1884.05  0.000000000000
  90 1889.06  0.000000000000
  91 1894.07  0.000000000000
  92 1899.08  0.000000000000
  93 1904.08  0.000000000000
  94 1909.09  0.000000000000
  95 1914.10 -0.000124200174
  96 1919.11 -0.000589880743
  97 1924.12 -0.001587167499
  98 1929.13 -0.001182573265
  99 1934.14 -0.001177057158
 100 1939.15 -0.001052204752
 101 1944.15 -0.001413383870
 102 1949.16 -0.000863227644
 103 1954.17 -0.000675855496
 104 1959.18 -0.000567128474
 105 1964.19 -0.000680601632
 106 1969.20 -0.000968777749
 107 1974.21 -0.000695909199
 108 1979.21 -0.000654751726
 109 1984.22 -0.000558069209
 110 1989.23 -0.000402625388
 111 1994.24 -0.000177171809
 112 1999.25 -0.000343373453
 113 2004.26 -0.000185106823
 114 2009.27 -0.000117521449
 115 2014.28 -0.000250575686
 116 2019.28 -0.000202484938
 117 2024.29 -0.000155106376
 118 2029.30 -0.000121534082
 119 2034.31 -0.000107342858
 120 2039.32  0.000000000000
 121 2044.33  0.000000000000
 122 2049.34  0.000000000000
 123 2054.34  0.000000000000
 124 2059.35  0.000000000000
 125 2064.36  0.000000000000
 126 2069.37  0.000000000000
 127 2074.38  0.000000000000
 128 2079.39  0.000000000000
 129 2084.40  0.000000000000
 130 2089.41  0.000000000000
 131 2094.41 -0.000129194959
 132 2099.42 -0.000188755235
 133 2104.43 -0.000271924917
 134 2109.44 -0.000476940535
 135 2114.45 -0.000907818961
 136 2119.46 -0.001813311828
 137 2124.47 -0.003549541114
 138 2129.47 -0.006369666662
 139 2134.48 -0.012075792067
 140 2139.49 -0.018288165331
 141 2144.50 -0.028453882784
 142 2149.51 -0.045217778534
 143 2154.52 -0.061065848917
 144 2159.53 -0.077310308814
 145 2164.54 -0.087802268565
 146 2169.54 -0.090658701956
 147 2174.55 -0.081067115068
 148 2179.56 -0.069933384657
 149 2184.57 -0.044698640704
 150 2189.58 -0.034026857466
 151 2194.59 -0.096685491502
 152 2199.60 -0.555173754692
 153 2204.60 -0.411054223776
 154 2209.61 -0.099212124944
 155 2214.62 -0.123446986079
 156 2219.63 -0.191372662783
 157 2224.64 -0.227705299854
 158 2229.65 -0.316784530878
 159 2234.66 -0.406258910894
 160 2239.67 -0.450469166040
 161 2244.67 -0.530381858349
 162 2249.68 -0.554927289486
 163 2254.69 -0.615773677826
 164 2259.70 -0.630355298519
 165 2264.71 -0.647276878357
 166 2269.72 -0.563867568970
 167 2274.73 -0.598588526249
 168 2279.73 -0.551695942879
 169 2284.74 -0.665760278702
 170 2289.75 -0.774373829365
 171 2294.76 -0.967999339104
 172 2299.77 -1.028184890747
 173 2304.78 -0.849812567234
 174 2309.79 -0.344199419022
 175 2314.80 -0.444262742996
 176 2319.80 -1.224756360054
 177 2324.81 -0.618305802345
 178 2329.82 -0.566880583763
 179 2334.83 -0.780513823032
 180 2339.84 -1.085436820984
 181 2344.85 -1.248309612274
 182 2349.86 -1.245552778244
 183 2354.86 -0.940829992294
 184 2359.87 -0.523090541363
 185 2364.88 -0.485589057207
 186 2369.89 -1.083886027336
 187 2374.90 -1.120986461639
 188 2379.91 -0.601841032505
 189 2384.92 -0.546293795109
 190 2389.93 -0.566694140434
 191 2394.93 -0.633030116558
 192 2399.94 -0.475106239319
 193 2404.95 -0.437137544155
 194 2409.96 -0.289725065231
 195 2414.97 -0.193928331137
 196 2419.98 -0.245827659965
 197 2424.99 -0.326630234718
 198 2429.99 -0.214910238981
 199 2435.00 -0.160753324628
 200 2440.01 -0.137304201722
 201 2445.02 -0.128821626306
 202 2450.03 -0.118856720626
 203 2455.04 -0.096923023462
 204 2460.05 -0.078590080142
 205 2465.06 -0.045917078853
 206 2470.06 -0.054079998285
 207 2475.07 -0.030447758734
 208 2480.08 -0.030113156885
 209 2485.09 -0.019485304132
 210 2490.10 -0.025603253394
 211 2495.11 -0.031411513686
 212 2500.12 -0.028832426295


==> figures/spectra/modtran/ang20170616t212046_ch4_ua.txt <==
   1 1438.70 -0.005534154363
   2 1443.71 -0.004284022376
   3 1448.72 -0.003910207190
   4 1453.72 -0.002817209344
   5 1458.73 -0.002585096052
   6 1463.74 -0.001824366045
   7 1468.75 -0.002335313242
   8 1473.76 -0.002661254257
   9 1478.77 -0.003166503506
  10 1483.78 -0.001599420328
  11 1488.78 -0.001060166745
  12 1493.79 -0.000924763444
  13 1498.80 -0.000582507346
  14 1503.81 -0.000497529982
  15 1508.82 -0.000444741629
  16 1513.83 -0.000353253359
  17 1518.84 -0.000273192534
  18 1523.85 -0.000200095470
  19 1528.85 -0.000149780506
  20 1533.86 -0.000116834519
  21 1538.87  0.000000000000
  22 1543.88  0.000000000000
  23 1548.89  0.000000000000
  24 1553.90  0.000000000000
  25 1558.91  0.000000000000
  26 1563.91  0.000000000000
  27 1568.92  0.000000000000
  28 1573.93  0.000000000000
  29 1578.94  0.000000000000
  30 1583.95  0.000000000000
  31 1588.96  0.000000000000
  32 1593.97 -0.000199161994
  33 1598.98 -0.000479791110
  34 1603.98 -0.001223107800
  35 1608.99 -0.003013526555
  36 1614.00 -0.007401228417
  37 1619.01 -0.016922302544
  38 1624.02 -0.035249967128
  39 1629.03 -0.067607089877
  40 1634.04 -0.098478734493
  41 1639.04 -0.109549283981
  42 1644.05 -0.101049751043
  43 1649.06 -0.118399597704
  44 1654.07 -0.094800971448
  45 1659.08 -0.059264216572
  46 1664.09 -0.179371535778
  47 1669.10 -0.168980777264
  48 1674.11 -0.064459428191
  49 1679.11 -0.065326772630
  50 1684.12 -0.070256993175
  51 1689.13 -0.082561209798
  52 1694.14 -0.095188207924
  53 1699.15 -0.109501056373
  54 1704.16 -0.152890101075
  55 1709.17 -0.128376007080
  56 1714.17 -0.066254727542
  57 1719.18 -0.058364354074
  58 1724.19 -0.116250351071
  59 1729.20 -0.120883613825
  60 1734.21 -0.086404822767
  61 1739.22 -0.066815853119
  62 1744.23 -0.050892487168
  63 1749.24 -0.040195420384
  64 1754.24 -0.033398080617
  65 1759.25 -0.032752696425
  66 1764.26 -0.039034605026
  67 1769.27 -0.055571764708
  68 1774.28 -0.076173707843
  69 1779.29 -0.045810669661
  70 1784.30 -0.039214048535
  71 1789.30 -0.072569683194
  72 1794.31 -0.070255070925
  73 1799.32 -0.021980904043
  74 1804.33 -0.014839089476
  75 1809.34 -0.023383537307
  76 1814.35 -0.033281702548
  77 1819.36 -0.019554296508
  78 1824.37 -0.001431528828
  79 1829.37 -0.000855749589
  80 1834.38  0.000000000000
  81 1839.39  0.000000000000
  82 1844.40  0.000000000000
  83 1849.41  0.000000000000
  84 1854.42  0.000000000000
  85 1859.43  0.000000000000
  86 1864.44  0.000000000000
  87 1869.44  0.000000000000
  88 1874.45  0.000000000000
  89 1879.46  0.000000000000
  90 1884.47  0.000000000000
  91 1889.48  0.000000000000
  92 1894.49  0.000000000000
  93 1899.50  0.000000000000
  94 1904.50  0.000000000000
  95 1909.51  0.000000000000
  96 1914.52  0.000000000000
  97 1919.53  0.000000000000
  98 1924.54 -0.000101658596
  99 1929.55 -0.000411357876
 100 1934.56 -0.000905703346
 101 1939.57 -0.000822646660
 102 1944.57 -0.001233056304
 103 1949.58 -0.000594628509
 104 1954.59 -0.000589237083
 105 1959.60 -0.000500768947
 106 1964.61 -0.000668967026
 107 1969.62 -0.000971593894
 108 1974.63 -0.000648769957
 109 1979.63 -0.000634844706
 110 1984.64 -0.000479278009
 111 1989.65 -0.000301006716
 112 1994.66 -0.000154574445
 113 1999.67 -0.000301441120
 114 2004.68 -0.000151373606
 115 2009.69  0.000000000000
 116 2014.70 -0.000205782126
 117 2019.70 -0.000186782228
 118 2024.71 -0.000145052909
 119 2029.72 -0.000113143717
 120 2034.73 -0.000108908505
 121 2039.74  0.000000000000
 122 2044.75  0.000000000000
 123 2049.76  0.000000000000
 124 2054.76  0.000000000000
 125 2059.77  0.000000000000
 126 2064.78  0.000000000000
 127 2069.79  0.000000000000
 128 2074.80  0.000000000000
 129 2079.81  0.000000000000
 130 2084.82  0.000000000000
 131 2089.83  0.000000000000
 132 2094.83 -0.000114424103
 133 2099.84 -0.000166817976
 134 2104.85 -0.000241816349
 135 2109.86 -0.000426818500
 136 2114.87 -0.000810107740
 137 2119.88 -0.001650544233
 138 2124.89 -0.003157376545
 139 2129.89 -0.005952178035
 140 2134.90 -0.011544134468
 141 2139.91 -0.017170136794
 142 2144.92 -0.026977375150
 143 2149.93 -0.043663166463
 144 2154.94 -0.059305306524
 145 2159.95 -0.077523358166
 146 2164.96 -0.085309550166
 147 2169.96 -0.088324472308
 148 2174.97 -0.079412885010
 149 2179.98 -0.067371711135
 150 2184.99 -0.042969267815
 151 2190.00 -0.033471442759
 152 2195.01 -0.107564650476
 153 2200.02 -0.579665601254
 154 2205.02 -0.352978706360
 155 2210.03 -0.086769938469
 156 2215.04 -0.123460337520
 157 2220.05 -0.186421319842
 158 2225.06 -0.222129866481
 159 2230.07 -0.309563010931
 160 2235.08 -0.388655871153
 161 2240.09 -0.431941211224
 162 2245.09 -0.513751983643
 163 2250.10 -0.528707861900
 164 2255.11 -0.590146481991
 165 2260.12 -0.622093141079
 166 2265.13 -0.615222811699
 167 2270.14 -0.545905947685
 168 2275.15 -0.598342537880
 169 2280.15 -0.549174726009
 170 2285.16 -0.649502933025
 171 2290.17 -0.777158975601
 172 2295.18 -0.947740137577
 173 2300.19 -1.010000705719
 174 2305.20 -0.805997848511
 175 2310.21 -0.314765155315
 176 2315.22 -0.539416134357
 177 2320.22 -1.168300390244
 178 2325.23 -0.567162513733
 179 2330.24 -0.557352244854
 180 2335.25 -0.765981078148
 181 2340.26 -1.070031285286
 182 2345.27 -1.247073769569
 183 2350.28 -1.254393219948
 184 2355.28 -0.924496293068
 185 2360.29 -0.491641283035
 186 2365.30 -0.496143817902
 187 2370.31 -1.154156565666
 188 2375.32 -1.084442615509
 189 2380.33 -0.582633972168
 190 2385.34 -0.547436773777
 191 2390.35 -0.588901758194
 192 2395.35 -0.625571846962
 193 2400.36 -0.448880732059
 194 2405.37 -0.425591260195
 195 2410.38 -0.252999722958
 196 2415.39 -0.175751224160
 197 2420.40 -0.222899481654
 198 2425.41 -0.306186676025
 199 2430.41 -0.190731048584
 200 2435.42 -0.135940924287
 201 2440.43 -0.117076888680
 202 2445.44 -0.117430850863
 203 2450.45 -0.107216559350
 204 2455.46 -0.087575674057
 205 2460.47 -0.069360651076
 206 2465.48 -0.038851749152
 207 2470.48 -0.052265640348
 208 2475.49 -0.026618218049
 209 2480.50 -0.024375736713
 210 2485.51 -0.014059486799
 211 2490.52 -0.011575987563
 212 2495.53 -0.024567626417
 213 2500.54 -0.024513239041


==> figures/spectra/modtran/ang20170618t193955_ch4_ua.txt <==
   1 1438.70 -0.005409151781
   2 1443.71 -0.004211744294
   3 1448.72 -0.003846219741
   4 1453.72 -0.002779769478
   5 1458.73 -0.002571904566
   6 1463.74 -0.001794616575
   7 1468.75 -0.002282221802
   8 1473.76 -0.002617887687
   9 1478.77 -0.003122406546
  10 1483.78 -0.001570867491
  11 1488.78 -0.001038244343
  12 1493.79 -0.000928177789
  13 1498.80 -0.000577609404
  14 1503.81 -0.000498713925
  15 1508.82 -0.000442843535
  16 1513.83 -0.000350231945
  17 1518.84 -0.000271997793
  18 1523.85 -0.000200058261
  19 1528.85 -0.000149205604
  20 1533.86 -0.000116189149
  21 1538.87  0.000000000000
  22 1543.88  0.000000000000
  23 1548.89  0.000000000000
  24 1553.90  0.000000000000
  25 1558.91  0.000000000000
  26 1563.91  0.000000000000
  27 1568.92  0.000000000000
  28 1573.93  0.000000000000
  29 1578.94  0.000000000000
  30 1583.95  0.000000000000
  31 1588.96  0.000000000000
  32 1593.97 -0.000196522087
  33 1598.98 -0.000477052963
  34 1603.98 -0.001210029004
  35 1608.99 -0.002981391735
  36 1614.00 -0.007324140985
  37 1619.01 -0.016755212098
  38 1624.02 -0.034897744656
  39 1629.03 -0.066934578121
  40 1634.04 -0.097622625530
  41 1639.04 -0.108881644905
  42 1644.05 -0.100289739668
  43 1649.06 -0.117533139884
  44 1654.07 -0.094105690718
  45 1659.08 -0.058609247208
  46 1664.09 -0.177928492427
  47 1669.10 -0.167477980256
  48 1674.11 -0.063922755420
  49 1679.11 -0.064769506454
  50 1684.12 -0.069020703435
  51 1689.13 -0.081471532583
  52 1694.14 -0.093960106373
  53 1699.15 -0.107873745263
  54 1704.16 -0.150831475854
  55 1709.17 -0.126476630569
  56 1714.17 -0.065381586552
  57 1719.18 -0.057445619255
  58 1724.19 -0.114755094051
  59 1729.20 -0.119304776192
  60 1734.21 -0.085363946855
  61 1739.22 -0.066080152988
  62 1744.23 -0.050305128098
  63 1749.24 -0.039693541825
  64 1754.24 -0.032994579524
  65 1759.25 -0.032327789813
  66 1764.26 -0.038463797420
  67 1769.27 -0.055070389062
  68 1774.28 -0.075173497200
  69 1779.29 -0.045051358640
  70 1784.30 -0.038191296160
  71 1789.30 -0.070574641228
  72 1794.31 -0.070372194052
  73 1799.32 -0.021270088851
  74 1804.33 -0.013948460110
  75 1809.34 -0.022475952283
  76 1814.35 -0.029982523993
  77 1819.36 -0.016732476652
  78 1824.37 -0.000764541677
  79 1829.37 -0.000508735829
  80 1834.38  0.000000000000
  81 1839.39  0.000000000000
  82 1844.40  0.000000000000
  83 1849.41  0.000000000000
  84 1854.42  0.000000000000
  85 1859.43  0.000000000000
  86 1864.44  0.000000000000
  87 1869.44  0.000000000000
  88 1874.45  0.000000000000
  89 1879.46  0.000000000000
  90 1884.47  0.000000000000
  91 1889.48  0.000000000000
  92 1894.49  0.000000000000
  93 1899.50  0.000000000000
  94 1904.50  0.000000000000
  95 1909.51  0.000000000000
  96 1914.52  0.000000000000
  97 1919.53  0.000000000000
  98 1924.54  0.000000000000
  99 1929.55 -0.000329503673
 100 1934.56 -0.000784892763
 101 1939.57 -0.000757496222
 102 1944.57 -0.001176590100
 103 1949.58 -0.000601809879
 104 1954.59 -0.000610356394
 105 1959.60 -0.000490172999
 106 1964.61 -0.000666017353
 107 1969.62 -0.000967274420
 108 1974.63 -0.000639231934
 109 1979.63 -0.000628386915
 110 1984.64 -0.000472021493
 111 1989.65 -0.000287295843
 112 1994.66 -0.000151921238
 113 1999.67 -0.000301040738
 114 2004.68 -0.000147900573
 115 2009.69  0.000000000000
 116 2014.70 -0.000199133225
 117 2019.70 -0.000183839744
 118 2024.71 -0.000143365076
 119 2029.72 -0.000112070309
 120 2034.73 -0.000108046646
 121 2039.74  0.000000000000
 122 2044.75  0.000000000000
 123 2049.76  0.000000000000
 124 2054.76  0.000000000000
 125 2059.77  0.000000000000
 126 2064.78  0.000000000000
 127 2069.79  0.000000000000
 128 2074.80  0.000000000000
 129 2079.81  0.000000000000
 130 2084.82  0.000000000000
 131 2089.83  0.000000000000
 132 2094.83 -0.000113665163
 133 2099.84 -0.000167092207
 134 2104.85 -0.000242243274
 135 2109.86 -0.000427617750
 136 2114.87 -0.000805484131
 137 2119.88 -0.001639105729
 138 2124.89 -0.003115648869
 139 2129.89 -0.005883248057
 140 2134.90 -0.011451764964
 141 2139.91 -0.016994608566
 142 2144.92 -0.026704041287
 143 2149.93 -0.043364655226
 144 2154.94 -0.059062574059
 145 2159.95 -0.076925493777
 146 2164.96 -0.084458023310
 147 2169.96 -0.087470889091
 148 2174.97 -0.079027146101
 149 2179.98 -0.067034535110
 150 2184.99 -0.042807418853
 151 2190.00 -0.033233027905
 152 2195.01 -0.105300754309
 153 2200.02 -0.577438890934
 154 2205.02 -0.349988132715
 155 2210.03 -0.085485979915
 156 2215.04 -0.122538946569
 157 2220.05 -0.185199066997
 158 2225.06 -0.220161512494
 159 2230.07 -0.306474417448
 160 2235.08 -0.384795397520
 161 2240.09 -0.427500128746
 162 2245.09 -0.508712291718
 163 2250.10 -0.523085236549
 164 2255.11 -0.585124194622
 165 2260.12 -0.616215109825
 166 2265.13 -0.609002053738
 167 2270.14 -0.540030777454
 168 2275.15 -0.593824625015
 169 2280.15 -0.543324530125
 170 2285.16 -0.643549561501
 171 2290.17 -0.770783305168
 172 2295.18 -0.937721252441
 173 2300.19 -1.000436186790
 174 2305.20 -0.799124777317
 175 2310.21 -0.311158716679
 176 2315.22 -0.532654464245
 177 2320.22 -1.162637591362
 178 2325.23 -0.559317529202
 179 2330.24 -0.550804197788
 180 2335.25 -0.757089197636
 181 2340.26 -1.058723568916
 182 2345.27 -1.237980365753
 183 2350.28 -1.252524733543
 184 2355.28 -0.918844223022
 185 2360.29 -0.485458254814
 186 2365.30 -0.489509910345
 187 2370.31 -1.143893003464
 188 2375.32 -1.079170465469
 189 2380.33 -0.578113377094
 190 2385.34 -0.541710317135
 191 2390.35 -0.590230822563
 192 2395.35 -0.624561429024
 193 2400.36 -0.444222599268
 194 2405.37 -0.423899531364
 195 2410.38 -0.250747948885
 196 2415.39 -0.169310078025
 197 2420.40 -0.218561336398
 198 2425.41 -0.303542912006
 199 2430.41 -0.189068555832
 200 2435.42 -0.131385415792
 201 2440.43 -0.114232867956
 202 2445.44 -0.115754202008
 203 2450.45 -0.106718838215
 204 2455.46 -0.086532324553
 205 2460.47 -0.068781919777
 206 2465.48 -0.037905286998
 207 2470.48 -0.052179813385
 208 2475.49 -0.026086321101
 209 2480.50 -0.023099528626
 210 2485.51 -0.011033836752
 211 2490.52 -0.007019861601
 212 2495.53 -0.018544960767
 213 2500.54 -0.020561870188


==> figures/spectra/modtran/ang20170906t210217_ch4_ua.txt <==
   1 1438.70 -0.005837167613
   2 1443.71 -0.004464897327
   3 1448.72 -0.004039627034
   4 1453.72 -0.002950387076
   5 1458.73 -0.002686854685
   6 1463.74 -0.001888301573
   7 1468.75 -0.002433543326
   8 1473.76 -0.002765142126
   9 1478.77 -0.003292987123
  10 1483.78 -0.001654148800
  11 1488.78 -0.001083052717
  12 1493.79 -0.000944089261
  13 1498.80 -0.000602440559
  14 1503.81 -0.000517258188
  15 1508.82 -0.000455516303
  16 1513.83 -0.000356496312
  17 1518.84 -0.000274029939
  18 1523.85 -0.000200578215
  19 1528.85 -0.000148470674
  20 1533.86 -0.000118835997
  21 1538.87  0.000000000000
  22 1543.88  0.000000000000
  23 1548.89  0.000000000000
  24 1553.90  0.000000000000
  25 1558.91  0.000000000000
  26 1563.91  0.000000000000
  27 1568.92  0.000000000000
  28 1573.93  0.000000000000
  29 1578.94  0.000000000000
  30 1583.95  0.000000000000
  31 1588.96  0.000000000000
  32 1593.97 -0.000197481073
  33 1598.98 -0.000481907657
  34 1603.98 -0.001233731979
  35 1608.99 -0.003047764068
  36 1614.00 -0.007496635895
  37 1619.01 -0.017165325582
  38 1624.02 -0.035757713020
  39 1629.03 -0.068588018417
  40 1634.04 -0.099875785410
  41 1639.04 -0.110806547105
  42 1644.05 -0.101964510977
  43 1649.06 -0.119939148426
  44 1654.07 -0.095992892981
  45 1659.08 -0.060210362077
  46 1664.09 -0.181412234902
  47 1669.10 -0.171096026897
  48 1674.11 -0.065395593643
  49 1679.11 -0.066160149872
  50 1684.12 -0.071384295821
  51 1689.13 -0.084082670510
  52 1694.14 -0.097131103277
  53 1699.15 -0.111874006689
  54 1704.16 -0.156601727009
  55 1709.17 -0.131794482470
  56 1714.17 -0.067953661084
  57 1719.18 -0.059890743345
  58 1724.19 -0.119314812124
  59 1729.20 -0.123961932957
  60 1734.21 -0.088544450700
  61 1739.22 -0.068470343947
  62 1744.23 -0.052170202136
  63 1749.24 -0.041218977422
  64 1754.24 -0.034282378852
  65 1759.25 -0.033670660108
  66 1764.26 -0.040168572217
  67 1769.27 -0.057144831866
  68 1774.28 -0.078581646085
  69 1779.29 -0.047424808145
  70 1784.30 -0.040723334998
  71 1789.30 -0.075291723013
  72 1794.31 -0.072275489569
  73 1799.32 -0.023002589121
  74 1804.33 -0.015970962122
  75 1809.34 -0.024973535910
  76 1814.35 -0.039729926735
  77 1819.36 -0.039385672659
  78 1824.37 -0.005438794848
  79 1829.37 -0.004779559094
  80 1834.38  0.000000000000
  81 1839.39  0.000000000000
  82 1844.40  0.000000000000
  83 1849.41  0.000000000000
  84 1854.42  0.000000000000
  85 1859.43  0.000000000000
  86 1864.44  0.000000000000
  87 1869.44  0.000000000000
  88 1874.45  0.000000000000
  89 1879.46  0.000000000000
  90 1884.47  0.000000000000
  91 1889.48  0.000000000000
  92 1894.49  0.000000000000
  93 1899.50  0.000000000000
  94 1904.50  0.000000000000
  95 1909.51  0.000000000000
  96 1914.52  0.000000000000
  97 1919.53 -0.000165269186
  98 1924.54 -0.000769261795
  99 1929.55 -0.001228585374
 100 1934.56 -0.001325004851
 101 1939.57 -0.000860478380
 102 1944.57 -0.001289258013
 103 1949.58 -0.000676679076
 104 1954.59 -0.000667759741
 105 1959.60 -0.000521905604
 106 1964.61 -0.000685314822
 107 1969.62 -0.000992882880
 108 1974.63 -0.000653851253
 109 1979.63 -0.000642484520
 110 1984.64 -0.000495968852
 111 1989.65 -0.000317503465
 112 1994.66 -0.000166820406
 113 1999.67 -0.000316233141
 114 2004.68 -0.000153098663
 115 2009.69  0.000000000000
 116 2014.70 -0.000209805352
 117 2019.70 -0.000187470214
 118 2024.71 -0.000139027994
 119 2029.72 -0.000113500784
 120 2034.73 -0.000123182341
 121 2039.74  0.000000000000
 122 2044.75  0.000000000000
 123 2049.76  0.000000000000
 124 2054.76  0.000000000000
 125 2059.77  0.000000000000
 126 2064.78  0.000000000000
 127 2069.79  0.000000000000
 128 2074.80  0.000000000000
 129 2079.81  0.000000000000
 130 2084.82  0.000000000000
 131 2089.83  0.000000000000
 132 2094.83 -0.000113283008
 133 2099.84 -0.000167300241
 134 2104.85 -0.000239287794
 135 2109.86 -0.000426009530
 136 2114.87 -0.000808564073
 137 2119.88 -0.001649593352
 138 2124.89 -0.003171846038
 139 2129.89 -0.006006463431
 140 2134.90 -0.011673687957
 141 2139.91 -0.017396479845
 142 2144.92 -0.027394374833
 143 2149.93 -0.044492710382
 144 2154.94 -0.060535080731
 145 2159.95 -0.079167671502
 146 2164.96 -0.087138563395
 147 2169.96 -0.090209223330
 148 2174.97 -0.081068716943
 149 2179.98 -0.068730778992
 150 2184.99 -0.043769754469
 151 2190.00 -0.034004140645
 152 2195.01 -0.109340041876
 153 2200.02 -0.590906322002
 154 2205.02 -0.360119462013
 155 2210.03 -0.088186748326
 156 2215.04 -0.125242620707
 157 2220.05 -0.189059406519
 158 2225.06 -0.225454002619
 159 2230.07 -0.314096182585
 160 2235.08 -0.394667804241
 161 2240.09 -0.438718736172
 162 2245.09 -0.521580457687
 163 2250.10 -0.536762356758
 164 2255.11 -0.598539173603
 165 2260.12 -0.630532026291
 166 2265.13 -0.624048113823
 167 2270.14 -0.554456651211
 168 2275.15 -0.606020033360
 169 2280.15 -0.556575536728
 170 2285.16 -0.659168899059
 171 2290.17 -0.789276957512
 172 2295.18 -0.964425444603
 173 2300.19 -1.028510928154
 174 2305.20 -0.820709288120
 175 2310.21 -0.319926619530
 176 2315.22 -0.547751843929
 177 2320.22 -1.186382770538
 178 2325.23 -0.577296137810
 179 2330.24 -0.567042827606
 180 2335.25 -0.780063629150
 181 2340.26 -1.087913393974
 182 2345.27 -1.265600681305
 183 2350.28 -1.267778635025
 184 2355.28 -0.936302959919
 185 2360.29 -0.499097168446
 186 2365.30 -0.503137767315
 187 2370.31 -1.169492363930
 188 2375.32 -1.098436713219
 189 2380.33 -0.590396404266
 190 2385.34 -0.554494976997
 191 2390.35 -0.593647718430
 192 2395.35 -0.632821440697
 193 2400.36 -0.453854233027
 194 2405.37 -0.430385589600
 195 2410.38 -0.256815463305
 196 2415.39 -0.180011913180
 197 2420.40 -0.227943971753
 198 2425.41 -0.311925262213
 199 2430.41 -0.194211229682
 200 2435.42 -0.139580935240
 201 2440.43 -0.120056271553
 202 2445.44 -0.120456732810
 203 2450.45 -0.109468638897
 204 2455.46 -0.088999278843
 205 2460.47 -0.070422321558
 206 2465.48 -0.039826989174
 207 2470.48 -0.053572587669
 208 2475.49 -0.027445437387
 209 2480.50 -0.025750571862
 210 2485.51 -0.015208005905
 211 2490.52 -0.013119971380
 212 2495.53 -0.026368355379
 213 2500.54 -0.026140440255


==> figures/spectra/modtran/ang20180415t045439_co2_ua.txt <==
   1 1418.66  0.000000000000
   2 1423.67 -0.000034304798
   3 1428.68 -0.000665959320
   4 1433.69 -0.002684807638
   5 1438.70 -0.004418788943
   6 1443.71 -0.002423746977
   7 1448.72 -0.000850663637
   8 1453.72 -0.000129290507
   9 1458.73 -0.000028837407
  10 1463.74  0.000000000000
  11 1468.75 -0.000024393785
  12 1473.76 -0.000073308402
  13 1478.77 -0.000084550833
  14 1483.78 -0.000043057902
  15 1488.78 -0.000017139466
  16 1493.79 -0.000042848864
  17 1498.80 -0.000038867685
  18 1503.81  0.000000000000
  19 1508.82  0.000000000000
  20 1513.83  0.000000000000
  21 1518.84  0.000000000000
  22 1523.85 -0.000049153248
  23 1528.85 -0.000171864420
  24 1533.86 -0.000490130042
  25 1538.87 -0.000402169680
  26 1543.88 -0.000264603616
  27 1548.89 -0.000038995266
  28 1553.90  0.000000000000
  29 1558.91  0.000000000000
  30 1563.91 -0.000139901807
  31 1568.92 -0.002054391429
  32 1573.93 -0.003172483761
  33 1578.94 -0.002623793436
  34 1583.95 -0.001115205348
  35 1588.96 -0.000161823220
  36 1593.97 -0.000148190826
  37 1598.98 -0.001910850289
  38 1603.98 -0.003000106197
  39 1608.99 -0.002779993927
  40 1614.00 -0.001564001897
  41 1619.01 -0.000492335472
  42 1624.02 -0.000128739848
  43 1629.03 -0.000066850014
  44 1634.04 -0.000073156778
  45 1639.04 -0.000318399922
  46 1644.05 -0.000398525648
  47 1649.06 -0.000373366434
  48 1654.07 -0.000216993270
  49 1659.08 -0.000075128955
  50 1664.09 -0.000055666027
  51 1669.10 -0.000033125896
  52 1674.11 -0.000016721095
  53 1679.11  0.000000000000
  54 1684.12  0.000000000000
  55 1689.13  0.000000000000
  56 1694.14  0.000000000000
  57 1699.15  0.000000000000
  58 1704.16  0.000000000000
  59 1709.17  0.000000000000
  60 1714.17  0.000000000000
  61 1719.18  0.000000000000
  62 1724.19  0.000000000000
  63 1729.20  0.000000000000
  64 1734.21  0.000000000000
  65 1739.22  0.000000000000
  66 1744.23  0.000000000000
  67 1749.24  0.000000000000
  68 1754.24  0.000000000000
  69 1759.25  0.000000000000
  70 1764.26  0.000000000000
  71 1769.27  0.000000000000
  72 1774.28  0.000000000000
  73 1779.29  0.000000000000
  74 1784.30  0.000000000000
  75 1789.30  0.000000000000
  76 1794.31  0.000000000000
  77 1799.32  0.000000000000
  78 1804.33  0.000000000000
  79 1809.34  0.000000000000
  80 1814.35  0.000000000000
  81 1819.36  0.000000000000
  82 1824.37  0.000000000000
  83 1829.37  0.000000000000
  84 1834.38  0.000000000000
  85 1839.39  0.000000000000
  86 1844.40  0.000000000000
  87 1849.41  0.000000000000
  88 1854.42  0.000000000000
  89 1859.43  0.000000000000
  90 1864.44  0.000000000000
  91 1869.44  0.000000000000
  92 1874.45  0.000000000000
  93 1879.46  0.000000000000
  94 1884.47  0.000000000000
  95 1889.48  0.000000000000
  96 1894.49  0.000000000000
  97 1899.50  0.000000000000
  98 1904.50  0.000000000000
  99 1909.51  0.000000000000
 100 1914.52  0.000000000000
 101 1919.53  0.000000000000
 102 1924.54  0.000000000000
 103 1929.55 -0.000032287164
 104 1934.56 -0.000422762445
 105 1939.57 -0.004421719350
 106 1944.57 -0.008309038356
 107 1949.58 -0.021545426920
 108 1954.59 -0.026645779610
 109 1959.60 -0.019395770505
 110 1964.61 -0.020825400949
 111 1969.62 -0.015472772531
 112 1974.63 -0.006809985731
 113 1979.63 -0.002748075407
 114 1984.64 -0.000766196812
 115 1989.65 -0.000887234986
 116 1994.66 -0.005886047613
 117 1999.67 -0.035728394985
 118 2004.68 -0.064291775227
 119 2009.69 -0.051774475724
 120 2014.70 -0.057369556278
 121 2019.70 -0.036902666092
 122 2024.71 -0.020716588944
 123 2029.72 -0.009947018698
 124 2034.73 -0.005035765935
 125 2039.74 -0.004212990403
 126 2044.75 -0.006668717135
 127 2049.76 -0.015052623115
 128 2054.76 -0.022257851437
 129 2059.77 -0.013724691235
 130 2064.78 -0.016828177497
 131 2069.79 -0.016674036160
 132 2074.80 -0.012169862166
 133 2079.81 -0.006393526681
 134 2084.82 -0.006125099957
 135 2089.83 -0.004674449097
 136 2094.83 -0.002648350317
 137 2099.84 -0.001316098846
 138 2104.85 -0.000639742240
 139 2109.86 -0.000445021986
 140 2114.87 -0.000369960850
 141 2119.88 -0.000189374157
 142 2124.89 -0.000075365882
 143 2129.89 -0.000055830627
 144 2134.90 -0.000037918981
 145 2139.91 -0.000032261589
 146 2144.92 -0.000099002682
 147 2149.93 -0.000217404275
 148 2154.94 -0.000110096546
 149 2159.95 -0.000148919760
 150 2164.96 -0.000152326262
 151 2169.96 -0.000099306177
 152 2174.97 -0.000048857644
 153 2179.98 -0.000019879650
 154 2184.99 -0.000012048773
 155 2190.00 -0.000014333179
 156 2195.01 -0.000010185488
 157 2200.02  0.000000000000
 158 2205.02  0.000000000000
 159 2210.03  0.000000000000
 160 2215.04  0.000000000000
 161 2220.05  0.000000000000
 162 2225.06  0.000000000000
 163 2230.07  0.000000000000
 164 2235.08  0.000000000000
 165 2240.09  0.000000000000
 166 2245.09  0.000000000000
 167 2250.10  0.000000000000
 168 2255.11  0.000000000000
 169 2260.12  0.000000000000
 170 2265.13  0.000000000000
 171 2270.14  0.000000000000
 172 2275.15  0.000000000000
 173 2280.15  0.000000000000
 174 2285.16  0.000000000000
 175 2290.17  0.000000000000
 176 2295.18  0.000000000000
 177 2300.19  0.000000000000
 178 2305.20  0.000000000000
 179 2310.21  0.000000000000
 180 2315.22  0.000000000000
 181 2320.22  0.000000000000
 182 2325.23  0.000000000000
 183 2330.24  0.000000000000
 184 2335.25  0.000000000000
 185 2340.26  0.000000000000
 186 2345.27  0.000000000000
 187 2350.28  0.000000000000
 188 2355.28  0.000000000000
 189 2360.29  0.000000000000
 190 2365.30  0.000000000000
 191 2370.31  0.000000000000
 192 2375.32  0.000000000000
 193 2380.33  0.000000000000
 194 2385.34  0.000000000000
 195 2390.35  0.000000000000
 196 2395.35  0.000000000000
 197 2400.36  0.000000000000
 198 2405.37  0.000000000000
 199 2410.38  0.000000000000
 200 2415.39  0.000000000000
 201 2420.40  0.000000000000
 202 2425.41  0.000000000000
 203 2430.41  0.000000000000
 204 2435.42  0.000000000000
 205 2440.43  0.000000000000
 206 2445.44  0.000000000000
 207 2450.45  0.000000000000
 208 2455.46  0.000000000000
 209 2460.47  0.000000000000
 210 2465.48  0.000000000000
 211 2470.48  0.000000000000
 212 2475.49  0.000000000000
 213 2480.50  0.000000000000
 214 2485.51 -0.000102001606
 215 2490.52 -0.000045588396
 216 2495.53 -0.000029002562
 217 2500.54 -0.000033050117


==> figures/spectra/modtran/ang20180927t195028_ch4_ua.txt <==
   1 1438.70 -0.006148679648
   2 1443.71 -0.004717012402
   3 1448.72 -0.004303564783
   4 1453.72 -0.003139602253
   5 1458.73 -0.002837508218
   6 1463.74 -0.002025604015
   7 1468.75 -0.002608389128
   8 1473.76 -0.002970882691
   9 1478.77 -0.003544424428
  10 1483.78 -0.001789509668
  11 1488.78 -0.001177095575
  12 1493.79 -0.001020732918
  13 1498.80 -0.000661482802
  14 1503.81 -0.000558989821
  15 1508.82 -0.000495964894
  16 1513.83 -0.000387036358
  17 1518.84 -0.000299055304
  18 1523.85 -0.000218215398
  19 1528.85 -0.000166162834
  20 1533.86 -0.000127844483
  21 1538.87 -0.000109491826
  22 1543.88  0.000000000000
  23 1548.89  0.000000000000
  24 1553.90  0.000000000000
  25 1558.91  0.000000000000
  26 1563.91  0.000000000000
  27 1568.92  0.000000000000
  28 1573.93  0.000000000000
  29 1578.94  0.000000000000
  30 1583.95  0.000000000000
  31 1588.96  0.000000000000
  32 1593.97 -0.000214812462
  33 1598.98 -0.000528814446
  34 1603.98 -0.001351710176
  35 1608.99 -0.003337985137
  36 1614.00 -0.008186986670
  37 1619.01 -0.018693396822
  38 1624.02 -0.038854565471
  39 1629.03 -0.074041858315
  40 1634.04 -0.106280438602
  41 1639.04 -0.115481100976
  42 1644.05 -0.105992138386
  43 1649.06 -0.125870332122
  44 1654.07 -0.101165331900
  45 1659.08 -0.064045771956
  46 1664.09 -0.187997803092
  47 1669.10 -0.180019646883
  48 1674.11 -0.069320432842
  49 1679.11 -0.069882817566
  50 1684.12 -0.076781369746
  51 1689.13 -0.089734368026
  52 1694.14 -0.104154594243
  53 1699.15 -0.120999649167
  54 1704.16 -0.168929457664
  55 1709.17 -0.141834810376
  56 1714.17 -0.073021866381
  57 1719.18 -0.064579285681
  58 1724.19 -0.128324180841
  59 1729.20 -0.133623421192
  60 1734.21 -0.095514021814
  61 1739.22 -0.073816515505
  62 1744.23 -0.056337881833
  63 1749.24 -0.044568322599
  64 1754.24 -0.037061389536
  65 1759.25 -0.036441490054
  66 1764.26 -0.043479640037
  67 1769.27 -0.061308093369
  68 1774.28 -0.084423691034
  69 1779.29 -0.050832305104
  70 1784.30 -0.044181026518
  71 1789.30 -0.082123309374
  72 1794.31 -0.076064057648
  73 1799.32 -0.025145405903
  74 1804.33 -0.018089607358
  75 1809.34 -0.026826966554
  76 1814.35 -0.042710930109
  77 1819.36 -0.029056644067
  78 1824.37 -0.004171573557
  79 1829.37 -0.002576944884
  80 1834.38  0.000000000000
  81 1839.39  0.000000000000
  82 1844.40  0.000000000000
  83 1849.41  0.000000000000
  84 1854.42  0.000000000000
  85 1859.43  0.000000000000
  86 1864.44  0.000000000000
  87 1869.44  0.000000000000
  88 1874.45  0.000000000000
  89 1879.46  0.000000000000
  90 1884.47  0.000000000000
  91 1889.48  0.000000000000
  92 1894.49  0.000000000000
  93 1899.50  0.000000000000
  94 1904.50  0.000000000000
  95 1909.51  0.000000000000
  96 1914.52  0.000000000000
  97 1919.53  0.000000000000
  98 1924.54 -0.000437100389
  99 1929.55 -0.000758035923
 100 1934.56 -0.001142358873
 101 1939.57 -0.000976951211
 102 1944.57 -0.001415496576
 103 1949.58 -0.000713112007
 104 1954.59 -0.000676403113
 105 1959.60 -0.000575869228
 106 1964.61 -0.000725193822
 107 1969.62 -0.001055186614
 108 1974.63 -0.000713146757
 109 1979.63 -0.000694897142
 110 1984.64 -0.000537129876
 111 1989.65 -0.000358279794
 112 1994.66 -0.000172956090
 113 1999.67 -0.000345108914
 114 2004.68 -0.000169026811
 115 2009.69 -0.000105782827
 116 2014.70 -0.000235618194
 117 2019.70 -0.000192778476
 118 2024.71 -0.000158516574
 119 2029.72 -0.000125399762
 120 2034.73 -0.000109169341
 121 2039.74  0.000000000000
 122 2044.75  0.000000000000
 123 2049.76  0.000000000000
 124 2054.76  0.000000000000
 125 2059.77  0.000000000000
 126 2064.78  0.000000000000
 127 2069.79  0.000000000000
 128 2074.80  0.000000000000
 129 2079.81  0.000000000000
 130 2084.82  0.000000000000
 131 2089.83  0.000000000000
 132 2094.83 -0.000122477300
 133 2099.84 -0.000187133803
 134 2104.85 -0.000273567566
 135 2109.86 -0.000484067976
 136 2114.87 -0.000920889666
 137 2119.88 -0.001847235020
 138 2124.89 -0.003531318856
 139 2129.89 -0.006613207515
 140 2134.90 -0.012751528062
 141 2139.91 -0.018965352327
 142 2144.92 -0.029729099944
 143 2149.93 -0.047862369567
 144 2154.94 -0.064654476941
 145 2159.95 -0.084259919822
 146 2164.96 -0.092947952449
 147 2169.96 -0.095799513161
 148 2174.97 -0.084959037602
 149 2179.98 -0.071996882558
 150 2184.99 -0.046048231423
 151 2190.00 -0.036342896521
 152 2195.01 -0.116986334324
 153 2200.02 -0.621080815792
 154 2205.02 -0.381726294756
 155 2210.03 -0.095397390425
 156 2215.04 -0.134164124727
 157 2220.05 -0.202015310526
 158 2225.06 -0.241233080626
 159 2230.07 -0.336094647646
 160 2235.08 -0.422347724438
 161 2240.09 -0.469027876854
 162 2245.09 -0.554765343666
 163 2250.10 -0.573838293552
 164 2255.11 -0.638083934784
 165 2260.12 -0.668527960777
 166 2265.13 -0.659630715847
 167 2270.14 -0.585086643696
 168 2275.15 -0.636070013046
 169 2280.15 -0.586369514465
 170 2285.16 -0.696318268776
 171 2290.17 -0.833630263805
 172 2295.18 -1.020289182663
 173 2300.19 -1.084215760231
 174 2305.20 -0.865007519722
 175 2310.21 -0.335590541363
 176 2315.22 -0.552195191383
 177 2320.22 -1.240079283714
 178 2325.23 -0.616962432861
 179 2330.24 -0.603623867035
 180 2335.25 -0.829861283302
 181 2340.26 -1.152186036110
 182 2345.27 -1.332713484764
 183 2350.28 -1.319123983383
 184 2355.28 -0.976920843124
 185 2360.29 -0.521495401859
 186 2365.30 -0.529979288578
 187 2370.31 -1.209643959999
 188 2375.32 -1.144207715988
 189 2380.33 -0.616925716400
 190 2385.34 -0.582096457481
 191 2390.35 -0.615189433098
 192 2395.35 -0.665676712990
 193 2400.36 -0.483674705029
 194 2405.37 -0.455068439245
 195 2410.38 -0.272454857826
 196 2415.39 -0.198250859976
 197 2420.40 -0.246765360236
 198 2425.41 -0.335926085711
 199 2430.41 -0.207516953349
 200 2435.42 -0.155088961124
 201 2440.43 -0.131696894765
 202 2445.44 -0.130602478981
 203 2450.45 -0.117377884686
 204 2455.46 -0.096993304789
 205 2460.47 -0.076384618878
 206 2465.48 -0.043696872890
 207 2470.48 -0.057157244533
 208 2475.49 -0.029685292393
 209 2480.50 -0.028806090355
 210 2485.51 -0.018728720024
 211 2490.52 -0.021203516051
 212 2495.53 -0.034192420542
 213 2500.54 -0.030371546745


==> figures/spectra/modtran/ang20190621t200919_co2_ua.txt <==
   1 1418.66  0.000000000000
   2 1423.67 -0.000019183855
   3 1428.68 -0.000829127093
   4 1433.69 -0.003158095293
   5 1438.70 -0.004056646954
   6 1443.71 -0.002137864707
   7 1448.72 -0.000643484469
   8 1453.72 -0.000103277067
   9 1458.73 -0.000021620326
  10 1463.74  0.000000000000
  11 1468.75 -0.000035803801
  12 1473.76 -0.000102388876
  13 1478.77 -0.000077552875
  14 1483.78 -0.000035312405
  15 1488.78 -0.000014141002
  16 1493.79 -0.000034286328
  17 1498.80 -0.000032983673
  18 1503.81  0.000000000000
  19 1508.82  0.000000000000
  20 1513.83  0.000000000000
  21 1518.84  0.000000000000
  22 1523.85 -0.000038549122
  23 1528.85 -0.000138333184
  24 1533.86 -0.000414491864
  25 1538.87 -0.000354061107
  26 1543.88 -0.000226065473
  27 1548.89 -0.000031006304
  28 1553.90  0.000000000000
  29 1558.91  0.000000000000
  30 1563.91 -0.000110419438
  31 1568.92 -0.001734373043
  32 1573.93 -0.002784657991
  33 1578.94 -0.002293826547
  34 1583.95 -0.000936456781
  35 1588.96 -0.000123779741
  36 1593.97 -0.000117816009
  37 1598.98 -0.001624984085
  38 1603.98 -0.002652121475
  39 1608.99 -0.002427666681
  40 1614.00 -0.001301347511
  41 1619.01 -0.000375159318
  42 1624.02 -0.000092809416
  43 1629.03 -0.000054085525
  44 1634.04 -0.000060958988
  45 1639.04 -0.000267486816
  46 1644.05 -0.000346205663
  47 1649.06 -0.000321938627
  48 1654.07 -0.000178264541
  49 1659.08 -0.000057403289
  50 1664.09 -0.000042795007
  51 1669.10 -0.000024954790
  52 1674.11 -0.000012628208
  53 1679.11  0.000000000000
  54 1684.12  0.000000000000
  55 1689.13  0.000000000000
  56 1694.14  0.000000000000
  57 1699.15  0.000000000000
  58 1704.16  0.000000000000
  59 1709.17  0.000000000000
  60 1714.17  0.000000000000
  61 1719.18  0.000000000000
  62 1724.19  0.000000000000
  63 1729.20  0.000000000000
  64 1734.21  0.000000000000
  65 1739.22  0.000000000000
  66 1744.23  0.000000000000
  67 1749.24  0.000000000000
  68 1754.24  0.000000000000
  69 1759.25  0.000000000000
  70 1764.26  0.000000000000
  71 1769.27  0.000000000000
  72 1774.28  0.000000000000
  73 1779.29  0.000000000000
  74 1784.30  0.000000000000
  75 1789.30  0.000000000000
  76 1794.31  0.000000000000
  77 1799.32  0.000000000000
  78 1804.33  0.000000000000
  79 1809.34  0.000000000000
  80 1814.35  0.000000000000
  81 1819.36  0.000000000000
  82 1824.37  0.000000000000
  83 1829.37  0.000000000000
  84 1834.38  0.000000000000
  85 1839.39  0.000000000000
  86 1844.40  0.000000000000
  87 1849.41  0.000000000000
  88 1854.42  0.000000000000
  89 1859.43  0.000000000000
  90 1864.44  0.000000000000
  91 1869.44  0.000000000000
  92 1874.45 -0.000203503529
  93 1879.46 -0.000458447001
  94 1884.47 -0.000414247334
  95 1889.48 -0.000165354737
  96 1894.49 -0.000054457432
  97 1899.50 -0.000043181972
  98 1904.50  0.000000000000
  99 1909.51 -0.000014743386
 100 1914.52 -0.000013661896
 101 1919.53 -0.000015062959
 102 1924.54 -0.000010406623
 103 1929.55 -0.000034296758
 104 1934.56 -0.000157276532
 105 1939.57 -0.003028168576
 106 1944.57 -0.006906483322
 107 1949.58 -0.015418136492
 108 1954.59 -0.024781413376
 109 1959.60 -0.017730504274
 110 1964.61 -0.017953868955
 111 1969.62 -0.013159248978
 112 1974.63 -0.006033706013
 113 1979.63 -0.002305453876
 114 1984.64 -0.000620794308
 115 1989.65 -0.000715740956
 116 1994.66 -0.005339135882
 117 1999.67 -0.030871847644
 118 2004.68 -0.057676367462
 119 2009.69 -0.044933862984
 120 2014.70 -0.047965709120
 121 2019.70 -0.031428392977
 122 2024.71 -0.016639195383
 123 2029.72 -0.007755438332
 124 2034.73 -0.004052495584
 125 2039.74 -0.003558907891
 126 2044.75 -0.005492140539
 127 2049.76 -0.013075510971
 128 2054.76 -0.019248368219
 129 2059.77 -0.012160753831
 130 2064.78 -0.014500692487
 131 2069.79 -0.014037644491
 132 2074.80 -0.010212425143
 133 2079.81 -0.005278831348
 134 2084.82 -0.004880881403
 135 2089.83 -0.003689093515
 136 2094.83 -0.002024959307
 137 2099.84 -0.000995781622
 138 2104.85 -0.000482213305
 139 2109.86 -0.000349363167
 140 2114.87 -0.000298880157
 141 2119.88 -0.000148074003
 142 2124.89 -0.000056193978
 143 2129.89 -0.000041444498
 144 2134.90 -0.000027988359
 145 2139.91 -0.000023861141
 146 2144.92 -0.000082208164
 147 2149.93 -0.000188096266
 148 2154.94 -0.000099081786
 149 2159.95 -0.000129161024
 150 2164.96 -0.000129068605
 151 2169.96 -0.000082604281
 152 2174.97 -0.000038992486
 153 2179.98 -0.000015488416
 154 2184.99 -0.000010183453
 155 2190.00 -0.000012301582
 156 2195.01  0.000000000000
 157 2200.02  0.000000000000
 158 2205.02  0.000000000000
 159 2210.03  0.000000000000
 160 2215.04  0.000000000000
 161 2220.05  0.000000000000
 162 2225.06  0.000000000000
 163 2230.07  0.000000000000
 164 2235.08  0.000000000000
 165 2240.09  0.000000000000
 166 2245.09  0.000000000000
 167 2250.10  0.000000000000
 168 2255.11  0.000000000000
 169 2260.12  0.000000000000
 170 2265.13  0.000000000000
 171 2270.14  0.000000000000
 172 2275.15  0.000000000000
 173 2280.15  0.000000000000
 174 2285.16  0.000000000000
 175 2290.17  0.000000000000
 176 2295.18  0.000000000000
 177 2300.19  0.000000000000
 178 2305.20  0.000000000000
 179 2310.21  0.000000000000
 180 2315.22  0.000000000000
 181 2320.22  0.000000000000
 182 2325.23  0.000000000000
 183 2330.24  0.000000000000
 184 2335.25  0.000000000000
 185 2340.26  0.000000000000
 186 2345.27  0.000000000000
 187 2350.28  0.000000000000
 188 2355.28  0.000000000000
 189 2360.29  0.000000000000
 190 2365.30  0.000000000000
 191 2370.31  0.000000000000
 192 2375.32  0.000000000000
 193 2380.33  0.000000000000
 194 2385.34  0.000000000000
 195 2390.35  0.000000000000
 196 2395.35  0.000000000000
 197 2400.36  0.000000000000
 198 2405.37  0.000000000000
 199 2410.38  0.000000000000
 200 2415.39  0.000000000000
 201 2420.40  0.000000000000
 202 2425.41  0.000000000000
 203 2430.41  0.000000000000
 204 2435.42  0.000000000000
 205 2440.43  0.000000000000
 206 2445.44  0.000000000000
 207 2450.45  0.000000000000
 208 2455.46  0.000000000000
 209 2460.47  0.000000000000
 210 2465.48  0.000000000000
 211 2470.48  0.000000000000
 212 2475.49  0.000000000000
 213 2480.50 -0.000016802112
 214 2485.51 -0.000095473661
 215 2490.52 -0.000048475951
 216 2495.53 -0.000022758035
 217 2500.54 -0.000023294237


==> figures/spectra/modtran/ang20191004t221515_co2_ua.txt <==
   1 1418.52  0.000000000000
   2 1423.53 -0.000011868330
   3 1428.54 -0.000359836267
   4 1433.55 -0.001183611574
   5 1438.56 -0.002044335706
   6 1443.57 -0.001384058502
   7 1448.58 -0.000979011529
   8 1453.58 -0.000156678623
   9 1458.59 -0.000037187812
  10 1463.60  0.000000000000
  11 1468.61 -0.000018316981
  12 1473.62 -0.000081074904
  13 1478.63 -0.000123303980
  14 1483.64 -0.000062610503
  15 1488.64 -0.000026318090
  16 1493.65 -0.000076616052
  17 1498.66 -0.000068566173
  18 1503.67 -0.000012733343
  19 1508.68  0.000000000000
  20 1513.69  0.000000000000
  21 1518.70  0.000000000000
  22 1523.71 -0.000075910713
  23 1528.71 -0.000278506632
  24 1533.72 -0.000804236159
  25 1538.73 -0.000659678655
  26 1543.74 -0.000442007178
  27 1548.75 -0.000068434063
  28 1553.76  0.000000000000
  29 1558.77 -0.000010890680
  30 1563.77 -0.000189781262
  31 1568.78 -0.002802314935
  32 1573.79 -0.004578576889
  33 1578.80 -0.003709320212
  34 1583.81 -0.001646198914
  35 1588.82 -0.000265452079
  36 1593.83 -0.000207046556
  37 1598.84 -0.002597498940
  38 1603.84 -0.004280070309
  39 1608.85 -0.003936444875
  40 1613.86 -0.002340565901
  41 1618.87 -0.000804297102
  42 1623.88 -0.000213300576
  43 1628.89 -0.000112959329
  44 1633.90 -0.000119298260
  45 1638.90 -0.000511750928
  46 1643.91 -0.000675920106
  47 1648.92 -0.000623916974
  48 1653.93 -0.000366299937
  49 1658.94 -0.000126533952
  50 1663.95 -0.000089212532
  51 1668.96 -0.000054215045
  52 1673.97 -0.000027733082
  53 1678.97 -0.000015523052
  54 1683.98 -0.000010074059
  55 1688.99  0.000000000000
  56 1694.00  0.000000000000
  57 1699.01  0.000000000000
  58 1704.02  0.000000000000
  59 1709.03  0.000000000000
  60 1714.03  0.000000000000
  61 1719.04  0.000000000000
  62 1724.05  0.000000000000
  63 1729.06  0.000000000000
  64 1734.07  0.000000000000
  65 1739.08  0.000000000000
  66 1744.09  0.000000000000
  67 1749.10  0.000000000000
  68 1754.10 -0.000013338973
  69 1759.11 -0.000010034420
  70 1764.12  0.000000000000
  71 1769.13  0.000000000000
  72 1774.14  0.000000000000
  73 1779.15  0.000000000000
  74 1784.16  0.000000000000
  75 1789.16  0.000000000000
  76 1794.17  0.000000000000
  77 1799.18  0.000000000000
  78 1804.19  0.000000000000
  79 1809.20  0.000000000000
  80 1814.21  0.000000000000
  81 1819.22  0.000000000000
  82 1824.23  0.000000000000
  83 1829.23  0.000000000000
  84 1834.24  0.000000000000
  85 1839.25  0.000000000000
  86 1844.26  0.000000000000
  87 1849.27  0.000000000000
  88 1854.28  0.000000000000
  89 1859.29  0.000000000000
  90 1864.30  0.000000000000
  91 1869.30  0.000000000000
  92 1874.31  0.000000000000
  93 1879.32  0.000000000000
  94 1884.33  0.000000000000
  95 1889.34  0.000000000000
  96 1894.35  0.000000000000
  97 1899.36  0.000000000000
  98 1904.36  0.000000000000
  99 1909.37  0.000000000000
 100 1914.38  0.000000000000
 101 1919.39  0.000000000000
 102 1924.40  0.000000000000
 103 1929.41  0.000000000000
 104 1934.42 -0.000018591007
 105 1939.43 -0.001366158598
 106 1944.43 -0.004245151300
 107 1949.44 -0.023094901815
 108 1954.45 -0.025302045047
 109 1959.46 -0.024769227952
 110 1964.47 -0.030168177560
 111 1969.48 -0.022485528141
 112 1974.49 -0.008792111650
 113 1979.49 -0.003688454628
 114 1984.50 -0.001195550896
 115 1989.51 -0.001389775542
 116 1994.52 -0.006223699078
 117 1999.53 -0.037420891225
 118 2004.54 -0.079422987998
 119 2009.55 -0.067206189036
 120 2014.56 -0.082832485437
 121 2019.56 -0.047979999334
 122 2024.57 -0.028456265107
 123 2029.58 -0.014061569236
 124 2034.59 -0.007814419456
 125 2039.60 -0.006467415951
 126 2044.61 -0.009753577411
 127 2049.62 -0.020238695666
 128 2054.62 -0.032730299979
 129 2059.63 -0.019786696881
 130 2064.64 -0.024607701227
 131 2069.65 -0.023726338521
 132 2074.66 -0.016803825274
 133 2079.67 -0.009365138598
 134 2084.68 -0.009146442637
 135 2089.69 -0.006904257927
 136 2094.69 -0.004163022153
 137 2099.70 -0.002196287038
 138 2104.71 -0.001064514276
 139 2109.72 -0.000732960762
 140 2114.73 -0.000621615909
 141 2119.74 -0.000322607288
 142 2124.75 -0.000126833358
 143 2129.75 -0.000093023315
 144 2134.76 -0.000063024367
 145 2139.77 -0.000052265314
 146 2144.78 -0.000162116557
 147 2149.79 -0.000380622514
 148 2154.80 -0.000194311098
 149 2159.81 -0.000254282786
 150 2164.82 -0.000262718037
 151 2169.82 -0.000173169596
 152 2174.83 -0.000086553278
 153 2179.84 -0.000034885106
 154 2184.85 -0.000020600635
 155 2189.86 -0.000025005931
 156 2194.87 -0.000018253726
 157 2199.88  0.000000000000
 158 2204.88  0.000000000000
 159 2209.89  0.000000000000
 160 2214.90  0.000000000000
 161 2219.91  0.000000000000
 162 2224.92  0.000000000000
 163 2229.93  0.000000000000
 164 2234.94  0.000000000000
 165 2239.95  0.000000000000
 166 2244.95  0.000000000000
 167 2249.96  0.000000000000
 168 2254.97  0.000000000000
 169 2259.98  0.000000000000
 170 2264.99  0.000000000000
 171 2270.00  0.000000000000
 172 2275.01  0.000000000000
 173 2280.01  0.000000000000
 174 2285.02  0.000000000000
 175 2290.03  0.000000000000
 176 2295.04  0.000000000000
 177 2300.05  0.000000000000
 178 2305.06  0.000000000000
 179 2310.07  0.000000000000
 180 2315.08  0.000000000000
 181 2320.08  0.000000000000
 182 2325.09  0.000000000000
 183 2330.10  0.000000000000
 184 2335.11  0.000000000000
 185 2340.12  0.000000000000
 186 2345.13  0.000000000000
 187 2350.14  0.000000000000
 188 2355.14  0.000000000000
 189 2360.15  0.000000000000
 190 2365.16  0.000000000000
 191 2370.17  0.000000000000
 192 2375.18  0.000000000000
 193 2380.19  0.000000000000
 194 2385.20  0.000000000000
 195 2390.21  0.000000000000
 196 2395.21  0.000000000000
 197 2400.22  0.000000000000
 198 2405.23  0.000000000000
 199 2410.24  0.000000000000
 200 2415.25  0.000000000000
 201 2420.26  0.000000000000
 202 2425.27  0.000000000000
 203 2430.27  0.000000000000
 204 2435.28  0.000000000000
 205 2440.29  0.000000000000
 206 2445.30  0.000000000000
 207 2450.31  0.000000000000
 208 2455.32  0.000000000000
 209 2460.33  0.000000000000
 210 2465.34  0.000000000000
 211 2470.34  0.000000000000
 212 2475.35  0.000000000000
 213 2480.36  0.000000000000
 214 2485.37  0.000000000000
 215 2490.38  0.000000000000
 216 2495.39  0.000000000000
 217 2500.40  0.000000000000


==> figures/spectra/modtran/ang20191023t151141_ch4_ua.txt <==
   1 1438.56 -0.008757720701
   2 1443.57 -0.006653654855
   3 1448.58 -0.006036451552
   4 1453.58 -0.004313177895
   5 1458.59 -0.003684228053
   6 1463.60 -0.002780751092
   7 1468.61 -0.003734997474
   8 1473.62 -0.004482206423
   9 1478.63 -0.004848661367
  10 1483.64 -0.002557263710
  11 1488.64 -0.001646147342
  12 1493.65 -0.001277197618
  13 1498.66 -0.000864810369
  14 1503.67 -0.000714422669
  15 1508.68 -0.000648521178
  16 1513.69 -0.000525099225
  17 1518.70 -0.000383129896
  18 1523.71 -0.000272020698
  19 1528.71 -0.000199967006
  20 1533.72 -0.000159179574
  21 1538.73 -0.000135785856
  22 1543.74 -0.000118657328
  23 1548.75  0.000000000000
  24 1553.76  0.000000000000
  25 1558.77 -0.000101033969
  26 1563.77 -0.000127033869
  27 1568.78  0.000000000000
  28 1573.79  0.000000000000
  29 1578.80  0.000000000000
  30 1583.81  0.000000000000
  31 1588.82 -0.000117254560
  32 1593.83 -0.000264347938
  33 1598.84 -0.000639531296
  34 1603.84 -0.001640266040
  35 1608.85 -0.004129462410
  36 1613.86 -0.010238019750
  37 1618.87 -0.023414773867
  38 1623.88 -0.048413783312
  39 1628.89 -0.090644814074
  40 1633.90 -0.125682145357
  41 1638.90 -0.126677230000
  42 1643.91 -0.114480271935
  43 1648.92 -0.144979283214
  44 1653.93 -0.117717035115
  45 1658.94 -0.077827140689
  46 1663.95 -0.193915963173
  47 1668.96 -0.211628004909
  48 1673.97 -0.082025304437
  49 1678.97 -0.080012992024
  50 1683.98 -0.093411900103
  51 1688.99 -0.109370782971
  52 1694.00 -0.130814909935
  53 1699.01 -0.156479939818
  54 1704.02 -0.221726536751
  55 1709.03 -0.192528635263
  56 1714.03 -0.097998142242
  57 1719.04 -0.084731064737
  58 1724.05 -0.168391212821
  59 1729.06 -0.178283348680
  60 1734.07 -0.127669006586
  61 1739.08 -0.097411282361
  62 1744.09 -0.074286684394
  63 1749.10 -0.059612479061
  64 1754.10 -0.049513574690
  65 1759.11 -0.049295391887
  66 1764.12 -0.059532966465
  67 1769.13 -0.080400340259
  68 1774.14 -0.113071300089
  69 1779.15 -0.071330547333
  70 1784.16 -0.062332265079
  71 1789.16 -0.121272213757
  72 1794.17 -0.106628537178
  73 1799.18 -0.041859071702
  74 1804.19 -0.038294099271
  75 1809.20 -0.038827106357
  76 1814.21 -0.063508458436
  77 1819.22 -0.035964149982
  78 1824.23 -0.014082805254
  79 1829.23 -0.013036870398
  80 1834.24 -0.001585428836
  81 1839.25 -0.000380137441
  82 1844.26 -0.001362118521
  83 1849.27 -0.000767429476
  84 1854.28 -0.000328899798
  85 1859.29 -0.000558241562
  86 1864.30 -0.000950923364
  87 1869.30 -0.000602539163
  88 1874.31 -0.000269318960
  89 1879.32 -0.000950298621
  90 1884.33 -0.000865591166
  91 1889.34 -0.000823909650
  92 1894.35 -0.000588576077
  93 1899.36 -0.000609709299
  94 1904.36 -0.000201098999
  95 1909.37 -0.000575383019
  96 1914.38 -0.001007941668
  97 1919.39 -0.002306264127
  98 1924.40 -0.003425631672
  99 1929.41 -0.002008514013
 100 1934.42 -0.001679169713
 101 1939.43 -0.001640264061
 102 1944.43 -0.002108228859
 103 1949.44 -0.001270511770
 104 1954.45 -0.000990658184
 105 1959.46 -0.000817724038
 106 1964.47 -0.000955150172
 107 1969.48 -0.001279625343
 108 1974.49 -0.000907027861
 109 1979.49 -0.000908402144
 110 1984.50 -0.000745628960
 111 1989.51 -0.000626609195
 112 1994.52 -0.000263452268
 113 1999.53 -0.000499419868
 114 2004.54 -0.000272820966
 115 2009.55 -0.000157635353
 116 2014.56 -0.000351529627
 117 2019.56 -0.000266531104
 118 2024.57 -0.000186038014
 119 2029.58 -0.000146582330
 120 2034.59 -0.000122770376
 121 2039.60  0.000000000000
 122 2044.61  0.000000000000
 123 2049.62  0.000000000000
 124 2054.62  0.000000000000
 125 2059.63  0.000000000000
 126 2064.64  0.000000000000
 127 2069.65  0.000000000000
 128 2074.66  0.000000000000
 129 2079.67  0.000000000000
 130 2084.68 -0.000107499000
 131 2089.69 -0.000119352837
 132 2094.69 -0.000148451567
 133 2099.70 -0.000222192131
 134 2104.71 -0.000322740641
 135 2109.72 -0.000554373080
 136 2114.73 -0.001068176003
 137 2119.74 -0.002204850782
 138 2124.75 -0.004409864079
 139 2129.75 -0.008157220669
 140 2134.76 -0.015628436580
 141 2139.77 -0.023667749017
 142 2144.78 -0.037201814353
 143 2149.79 -0.059474565089
 144 2154.80 -0.079906828701
 145 2159.81 -0.102219283581
 146 2164.82 -0.114859610796
 147 2169.82 -0.117673173547
 148 2174.83 -0.100650660694
 149 2179.84 -0.084881119430
 150 2184.85 -0.054113939404
 151 2189.86 -0.043209094554
 152 2194.87 -0.134155437350
 153 2199.88 -0.709333598614
 154 2204.88 -0.480141669512
 155 2209.89 -0.121751643717
 156 2214.90 -0.158190131187
 157 2219.91 -0.238675877452
 158 2224.92 -0.287532567978
 159 2229.93 -0.399751305580
 160 2234.94 -0.507506489754
 161 2239.95 -0.562331616879
 162 2244.95 -0.653082013130
 163 2249.96 -0.687744855881
 164 2254.97 -0.755088925362
 165 2259.98 -0.771680951118
 166 2264.99 -0.768610894680
 167 2270.00 -0.682978749275
 168 2275.01 -0.717228591442
 169 2280.01 -0.670700430870
 170 2285.02 -0.812475442886
 171 2290.03 -0.963403522968
 172 2295.04 -1.200163006783
 173 2300.05 -1.273282885551
 174 2305.06 -1.031446337700
 175 2310.07 -0.397854596376
 176 2315.08 -0.530072748661
 177 2320.08 -1.415547490120
 178 2325.09 -0.760107755661
 179 2330.10 -0.714252471924
 180 2335.11 -0.986543297768
 181 2340.12 -1.329695224762
 182 2345.13 -1.498804450035
 183 2350.14 -1.425653576851
 184 2355.14 -1.094963908195
 185 2360.15 -0.604639291763
 186 2365.16 -0.606749653816
 187 2370.17 -1.283075332642
 188 2375.18 -1.246509909630
 189 2380.19 -0.683977305889
 190 2385.20 -0.651604175568
 191 2390.21 -0.655794560909
 192 2395.21 -0.741141319275
 193 2400.22 -0.563288569450
 194 2405.23 -0.520737171173
 195 2410.24 -0.336282700300
 196 2415.25 -0.256153643131
 197 2420.26 -0.318384677172
 198 2425.27 -0.425935685635
 199 2430.27 -0.264241874218
 200 2435.28 -0.224082186818
 201 2440.29 -0.184935554862
 202 2445.30 -0.175392851233
 203 2450.31 -0.154708489776
 204 2455.32 -0.123684629798
 205 2460.33 -0.098268665373
 206 2465.34 -0.061249788851
 207 2470.34 -0.069089882076
 208 2475.35 -0.040234558284
 209 2480.36 -0.040802642703
 210 2485.37 -0.026130046695
 211 2490.38 -0.034076642245
 212 2495.39 -0.038088575006
 213 2500.40 -0.035387679935


==> svg-inkscape/orcid_svg-tex.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'orcid_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{54bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{orcid_svg-tex.pdf}}%
  \end{picture}%
\endgroup%

